VERA 22 GHz fringe search survey

This paper presents results of a survey search for bright compact radio sources at 22 GHz with the VERA radio-interferometer. Each source from a list of 2494 objects was observed in one scan for 2 minutes. The purpose of this survey was to find compact extragalactic sources bright enough at 22 GHz to be useful as phase calibrators. Observed sources were either a) within 6 degrees of the Galactic plane, or b) within 11 degrees from the Galactic center; or c) within 2 degrees from known water masers. Among the observed sources, 549 were detected, including 180 extragalactic objects which were not previously observed with the very long baseline interferometry technique. Estimates of the correlated flux densities of the detected sources are presented.

==> petrov.tab2.txt <==
# VERA list of detected sources. Format version of 2006.08.16
 
List of detected sources with VERA Galactic Plane Survey 
during  October 2005 -- February 2006 observing campaigns
 
  Generated at 2006.08.20-12:08:23
 
  File format:
 
  1:10 A10 -- IAU J2000.0 source name
 13:20 A8  -- IAU B1950.0 source name
 23:33 A11 -- Source right ascension
 36:46 A11 -- Source declination
 49:49 A1  -- Detection stations: 
                 D -- reliably detected, probability of false detection < 1.D-5
                 M -- marginally detected, probability of false detection 
                      in range [1.D-2, 1.D-5]
 51-55 F5.2   -- Correlated flux density in Jy in range 0-70    Mega wavelengths
 58-62 F5.2   -- Correlated flux density in Jy in range 70-100  Mega wavelengths
 65-69 F5.2   -- Correlated flux density in Jy in range 100-200 Mega wavelengths
 71-76 1PD6.0 -- Probability of false detection
 78-80 A3     -- Comment: 
                 KNO -- previously observed at X-band
                 NEW -- not observed with VLBI before
 
J2000-name  B1950-name J2000.0 coordinates     Sts Cor. Flux density  Prob   Com
                      rt. ascens.  declination     Jy     Jy     Jy   False
--------------------------------------------------------------------------------
J0001+6051  2358+605  00_01_07.09  +60_51_22.8  D  n/a    0.16   0.21 0.0    KNO
J0005+5428  0002+541  00_05_04.36  +54_28_24.9  D  n/a    0.32   0.28 0.0    KNO
J0006+5050  0003+505  00_06_08.29  +50_50_03.4  D  n/a    n/a    0.17 0.0    NEW
J0014+6117  0012+610  00_14_48.79  +61_17_43.5  D  0.29   0.25   0.33 0.0    KNO
J0019+2021  0017+200  00_19_37.85  +20_21_45.6  D  n/a    0.89   0.91 0.0    KNO
J0019+7327  0016+731  00_19_45.78  +73_27_30.0  D  1.24   1.35   1.28 0.0    KNO
J0021-1910  0018-194  00_21_09.37  -19_10_21.3  M  0.53   0.09   n/a  5.D-03 NEW
J0027+5958  0024+597  00_27_03.28  +59_58_52.9  D  0.35   0.49   0.28 0.0    KNO
J0037-2145  0034-220  00_37_14.79  -21_45_24.5  D  n/a    0.33   0.12 5.D-06 NEW
J0042+5708  0039+568  00_42_19.45  +57_08_36.5  D  0.29   0.27   0.23 0.0    KNO
J0044+6803  0041+677  00_44_50.75  +68_03_02.6  D  0.22   0.18   0.22 0.0    KNO
J0047+5657  0044+566  00_47_00.42  +56_57_42.3  D  n/a    0.11   n/a  0.0    KNO
J0050-0929  0048-097  00_50_41.31  -09_29_05.2  D  n/a    0.64   0.70 0.0    KNO
J0054+6811  0051+679  00_54_17.62  +68_11_11.1  D  0.14   0.11   n/a  0.0    KNO
J0100+6808  0057+678  01_00_51.66  +68_08_20.5  D  0.15   0.09   0.16 0.0    KNO
J0102+5824  0059+581  01_02_45.76  +58_24_11.1  D  2.63   3.05   3.54 0.0    KNO
J0109+3149  0106+315  01_09_27.91  +31_49_55.5  M  n/a    n/a    0.10 9.D-05 NEW
J0109+6133  0106+612  01_09_46.34  +61_33_30.4  D  0.34   n/a    n/a  0.0    KNO
J0110+6805  0106+678  01_10_12.87  +68_05_41.2  D  0.17   0.17   0.16 0.0    KNO
J0112+3208  0110+318  01_12_50.33  +32_08_17.4  D  n/a    0.21   0.18 0.0    KNO
J0113+4948  0110+495  01_13_27.00  +49_48_24.0  D  0.62   0.61   0.62 0.0    KNO
J0116+2422  0113+241  01_16_38.06  +24_22_53.7  D  n/a    0.22   0.12 0.0    KNO
J0122-0018  0119-005  01_22_13.79  -00_18_02.5  D  n/a    0.17   0.14 0.0    NEW
J0123+2615  0120+259  01_23_43.04  +26_15_22.4  D  n/a    n/a    0.14 0.0    KNO
J0124+5618  0121+560  01_24_25.82  +56_18_51.9  M  0.10   0.08   n/a  5.D-03 KNO
J0126+7046  0122+705  01_26_07.84  +70_46_52.3  D  0.12   0.11   n/a  0.0    KNO
J0128+6306  0125+628  01_28_30.65  +63_06_30.4  D  0.32   0.32   0.30 0.0    NEW
J0131+6958  0128+697  01_31_52.70  +69_58_42.3  M  n/a    0.08   n/a  3.D-03 NEW
J0132+2216  0129+220  01_32_03.09  +22_16_50.3  D  n/a    0.15   0.14 0.0    NEW
J0134+6925  0130+691  01_34_40.76  +69_25_10.9  D  0.17   0.20   0.22 0.0    KNO
J0136+4751  0133+476  01_36_58.59  +47_51_29.1  D  1.29   1.42   1.15 0.0    KNO
J0140+6346  0137+635  01_40_43.07  +63_46_06.8  M  0.19   n/a    n/a  9.D-05 KNO
J0147+6535  0143+653  01_47_17.88  +65_35_57.9  M  0.13   0.11   n/a  1.D-03 NEW
J0152+3350  0149+335  01_52_34.57  +33_50_33.1  D  n/a    n/a    0.23 0.0    KNO
J0153+7115  0149+710  01_53_25.85  +71_15_06.4  D  0.12   0.15   n/a  0.0    KNO
J0158+1307  0156+128  01_58_56.27  +13_07_02.7  D  n/a    n/a    0.24 0.0    KNO
J0158+2124  0155+211  01_58_00.07  +21_24_43.0  D  n/a    0.11   n/a  0.0    NEW
J0203+1134  0201+113  02_03_46.65  +11_34_45.4  D  n/a    n/a    0.23 0.0    KNO
J0207+6246  0203+625  02_07_03.01  +62_46_12.0  D  0.39   0.31   n/a  0.0    KNO
J0209+1351  0206+136  02_09_35.96  +13_51_57.6  D  0.23   n/a    0.28 0.0    NEW
J0209+6437  0205+643  02_09_35.98  +64_37_25.7  D  0.21   n/a    n/a  0.0    KNO
J0213+1213  0210+119  02_13_05.20  +12_13_10.9  M  n/a    0.08   n/a  2.D-04 NEW
J0215+0524  0213+051  02_15_54.99  +05_24_25.0  M  n/a    0.06   0.13 2.D-05 NEW
J0216+5457  0212+547  02_16_16.66  +54_57_27.8  M  0.14   n/a    0.11 8.D-04 NEW
J0217+7349  0212+735  02_17_30.81  +73_49_32.6  D  1.75   1.93   1.45 0.0    KNO
J0220+3241  0217+324  02_20_48.05  +32_41_06.4  D  n/a    0.42   0.10 0.0    KNO
J0221+3556  0218+357  02_21_05.48  +35_56_13.6  D  0.41   0.45   0.53 0.0    NEW
J0222-3441  0220-349  02_22_56.40  -34_41_28.7  D  0.60   0.40   0.41 0.0    KNO
J0225-2603  0222-262  02_25_10.82  -26_03_19.8  D  0.22   n/a    n/a  0.0    NEW
J0228+5005  0224+498  02_28_00.46  +50_05_59.0  D  0.11   0.10   0.11 0.0    KNO
J0228+6721  0224+671  02_28_50.05  +67_21_03.0  D  0.69   0.62   0.57 0.0    KNO
J0229+0851  0226+086  02_29_15.41  +08_51_25.6  D  n/a    0.08   n/a  0.0    NEW
J0238+5057  0234+507  02_38_02.65  +50_57_33.7  D  0.10   0.11   0.11 0.0    NEW
J0239-0234  0237-027  02_39_45.47  -02_34_40.9  D  0.26   n/a    0.34 0.0    KNO
J0243+1115  0240+110  02_43_17.64  +11_15_42.1  M  n/a    n/a    0.11 5.D-04 NEW
J0243+7120  0238+711  02_43_30.89  +71_20_17.9  D  0.17   0.14   n/a  0.0    KNO
J0244+1320  0242+131  02_44_45.69  +13_20_07.2  D  n/a    0.18   0.13 0.0    KNO
J0246+3411  0243+339  02_46_31.19  +34_11_27.5  D  n/a    n/a    0.14 0.0    NEW
J0246+3536  0243+354  02_46_21.05  +35_36_38.0  D  n/a    n/a    0.12 0.0    NEW
J0251+4657  0247+467  02_51_00.55  +46_57_24.0  M  n/a    0.07   n/a  4.D-03 NEW
J0251+5616  0248+560  02_51_54.62  +56_16_19.5  D  n/a    0.15   n/a  0.0    KNO
J0252+1718  0249+171  02_52_07.71  +17_18_42.6  D  n/a    0.22   0.19 0.0    KNO
J0253+1805  0250+178  02_53_34.88  +18_05_42.5  D  n/a    n/a    0.12 0.0    KNO
J0253+3217  0250+320  02_53_33.65  +32_17_20.8  D  n/a    0.26   0.18 0.0    KNO
J0253+3835  0249+383  02_53_08.88  +38_35_24.9  D  n/a    0.25   0.17 0.0    KNO
J0256+6351  0252+636  02_56_08.33  +63_51_11.5  D  n/a    0.13   n/a  0.0    NEW
J0257+1847  0254+185  02_57_45.62  +18_47_05.3  D  n/a    n/a    0.18 0.0    KNO
J0257+7843  0251+785  02_57_52.57  +78_43_47.0  D  0.09   0.09   n/a  3.D-12 KNO
J0302+5331  0258+533  03_02_22.73  +53_31_46.4  D  0.32   n/a    n/a  0.0    KNO
J0303+4716  0300+470  03_03_35.24  +47_16_16.2  D  0.44   0.48   0.48 0.0    KNO
J0304+6821  0259+681  03_04_22.00  +68_21_37.4  D  0.29   0.33   0.29 0.0    KNO
J0305+1734  0302+173  03_05_10.22  +17_34_59.0  D  n/a    0.19   0.09 0.0    KNO
J0306+6243  0302+625  03_06_42.65  +62_43_02.0  D  0.20   0.29   0.23 0.0    KNO
J0317+5643  0314+565  03_17_54.94  +56_43_57.7  D  n/a    0.14   n/a  0.0    KNO
J0317-2803  0315-282  03_17_33.61  -28_03_17.6  D  0.14   n/a    0.14 0.0    NEW
J0337+5947  0333+596  03_37_43.24  +59_47_47.9  D  0.12   0.11   0.14 3.D-07 NEW
J0338+2243  0335+225  03_38_17.64  +22_43_36.9  D  n/a    0.18   0.10 0.0    NEW
J0339+5559  0335+558  03_39_15.71  +55_59_29.7  M  0.27   n/a    0.30 7.D-03 NEW
J0340+4732  0336+473  03_40_10.78  +47_32_27.3  D  n/a    0.29   0.33 0.0    KNO
J0343+3622  0340+362  03_43_28.95  +36_22_12.4  D  n/a    n/a    0.19 0.0    KNO
J0346+5400  0342+538  03_46_34.50  +54_00_59.1  D  0.36   0.41   0.49 0.0    KNO
J0347+4842  0343+485  03_47_11.61  +48_42_37.8  D  n/a    0.09   0.11 0.0    NEW
J0347+5557  0344+558  03_47_56.81  +55_57_31.5  D  0.20   0.21   0.21 0.0    KNO
J0349+3354  0346+337  03_49_21.42  +33_54_51.6  D  n/a    n/a    0.14 0.0    NEW
J0349+4609  0345+460  03_49_18.71  +46_10_00.1  D  0.35   0.31   0.31 0.0    NEW
J0355+3909  0351+390  03_55_16.69  +39_09_10.0  D  n/a    0.15   n/a  0.0    NEW
J0356+2903  0353+289  03_56_08.46  +29_03_42.3  D  n/a    0.18   0.14 0.0    KNO
J0358+5606  0354+559  03_58_30.18  +56_06_44.4  D  0.54   0.43   0.51 0.0    KNO
J0359+3220  0356+322  03_59_44.91  +32_20_47.1  D  n/a    0.29   0.26 0.0    KNO
J0359+5057  0355+508  03_59_29.74  +50_57_50.1  D  8.04   8.87   n/a  0.0    KNO
J0359+6005  0354+599  03_59_02.64  +60_05_22.0  D  0.23   0.25   0.23 0.0    KNO
J0401+2110  0358+210  04_01_45.16  +21_10_28.5  D  n/a    0.16   0.21 0.0    KNO
J0403-2444  0401-248  04_03_41.78  -24_44_08.2  D  0.28   0.34   0.30 0.0    NEW
J0405-1308  0403-132  04_05_34.00  -13_08_13.6  D  0.56   n/a    0.97 0.0    KNO
J0407-1211  0405-123  04_07_48.43  -12_11_36.6  D  0.64   0.64   0.58 0.0    KNO
J0409-1238  0406-127  04_09_05.76  -12_38_48.1  D  0.34   0.39   0.37 0.0    KNO
J0413+5250  0409+527  04_13_37.08  +52_50_52.9  D  0.16   0.15   n/a  0.0    KNO
J0415+4452  0412+447  04_15_56.52  +44_52_49.6  D  0.87   1.29   0.93 0.0    KNO
J0416-1851  0414-189  04_16_36.54  -18_51_08.3  D  0.53   0.50   0.49 0.0    KNO
J0417-0250  0415-029  04_17_58.23  -02_50_19.2  D  0.13   0.15   0.13 0.0    NEW
J0419+5722  0415+572  04_19_19.41  +57_22_59.9  D  0.13   0.17   n/a  0.0    KNO
J0422+5324  0418+532  04_22_44.39  +53_24_26.2  D  1.01   1.29   n/a  0.0    KNO
J0423+4150  0420+417  04_23_56.00  +41_50_02.7  D  1.37   1.87   1.35 0.0    KNO
J0423-0120  0420-014  04_23_15.80  -01_20_33.0  D  n/a    3.49   3.47 0.0    KNO
J0424+4636  0421+464  04_24_39.13  +46_36_32.4  D  n/a    0.29   0.32 0.0    NEW
J0427+0457  0425+048  04_27_47.57  +04_57_08.3  D  n/a    0.21   0.21 0.0    KNO
J0428+1732  0425+174  04_28_35.63  +17_32_23.5  M  n/a    n/a    0.11 9.D-05 KNO
J0431+1731  0429+174  04_31_57.37  +17_31_35.7  D  n/a    n/a    0.35 0.0    KNO
J0432+4138  0429+415  04_32_36.50  +41_38_28.4  D  0.56   0.36   0.27 0.0    KNO
J0432+4500  0429+448  04_32_40.36  +45_00_13.5  D  n/a    0.20   0.21 0.0    NEW
J0434-1442  0432-148  04_34_19.02  -14_42_55.3  D  0.15   n/a    0.16 0.0    KNO
J0435+2923  0432+292  04_35_58.41  +29_23_37.2  D  n/a    0.10   n/a  0.0    NEW
J0438+0953  0436+097  04_38_57.83  +09_53_36.7  M  n/a    0.15   n/a  3.D-03 NEW
J0438-1251  0436-129  04_38_35.02  -12_51_03.3  D  n/a    0.33   0.33 0.0    KNO
J0439+0520  0436+052  04_39_02.26  +05_20_43.6  D  0.16   n/a    0.20 0.0    KNO
J0443-1330  0441-135  04_43_35.95  -13_30_17.4  M  0.23   n/a    n/a  9.D-03 NEW
J0445+0715  0442+071  04_45_01.42  +07_15_53.9  D  n/a    0.24   0.27 0.0    KNO
J0450+4056  0447+408  04_50_43.67  +40_56_13.9  D  0.26   0.24   0.24 0.0    KNO
J0450+5156  0446+518  04_50_52.91  +51_56_30.5  M  0.13   n/a    n/a  2.D-03 NEW
J0451+5935  0446+595  04_51_18.76  +59_35_32.2  D  0.17   0.25   0.20 0.0    NEW
J0453-1233  0451-126  04_53_40.99  -12_33_54.8  D  n/a    0.24   n/a  0.0    NEW
J0457+0645  0454+066  04_57_07.70  +06_45_07.2  D  n/a    0.82   0.86 0.0    KNO
J0458+0608  0456+060  04_58_48.76  +06_08_04.1  M  n/a    0.16   0.12 4.D-05 NEW
J0458+5508  0454+550  04_58_54.84  +55_08_42.0  D  0.18   0.19   0.19 0.0    KNO
J0501+1356  0458+138  05_01_45.27  +13_56_07.2  D  n/a    0.16   0.34 0.0    KNO
J0501-0159  0458-020  05_01_12.80  -01_59_14.2  D  0.83   0.85   0.89 0.0    KNO
J0502+0609  0459+060  05_02_15.44  +06_09_07.4  D  n/a    0.43   n/a  0.0    KNO
J0502+3849  0459+387  05_02_32.49  +38_49_54.9  D  0.34   0.47   0.35 0.0    KNO
J0502+4139  0459+415  05_02_37.98  +41_39_19.3  D  0.55   n/a    n/a  0.0    KNO
J0503+4424  0500+443  05_03_50.22  +44_24_39.3  D  n/a    0.29   n/a  0.0    KNO
J0503+6600  0458+659  05_03_56.47  +66_00_31.0  D  0.16   0.15   0.15 0.0    NEW
J0509+0541  0506+056  05_09_25.96  +05_41_35.3  D  n/a    0.47   0.53 0.0    KNO
J0509+3951  0506+398  05_09_48.81  +39_51_54.9  D  n/a    0.24   0.24 0.0    NEW
J0510+1800  0507+179  05_10_02.36  +18_00_41.5  D  0.95   1.08   1.13 0.0    KNO
J0512+2927  0509+293  05_12_42.20  +29_27_03.6  D  0.20   0.24   n/a  0.0    KNO
J0512+4041  0509+406  05_12_52.54  +40_41_43.6  D  0.57   0.54   n/a  0.0    KNO
J0514+5602  0510+559  05_14_18.69  +56_02_11.0  D  0.12   0.16   n/a  0.0    KNO
J0517+4537  0513+455  05_17_28.89  +45_37_04.8  D  0.68   0.54   0.57 0.0    KNO
J0517-0520  0515-053  05_17_28.11  -05_20_40.8  D  0.23   0.24   0.22 0.0    KNO
J0518+3306  0514+330  05_18_05.14  +33_06_13.3  D  0.20   n/a    n/a  0.0    KNO
J0522+0113  0519+011  05_22_17.46  +01_13_31.1  D  n/a    n/a    0.12 0.0    KNO
J0526+3249  0523+327  05_26_42.55  +32_49_58.3  D  n/a    0.33   0.09 0.0    NEW
J0529-0519  0527-053  05_29_53.53  -05_19_41.6  D  0.20   0.20   0.21 0.0    KNO
J0529-0519  0527-053  05_29_53.53  -05_19_41.6  D  0.18   0.18   0.18 0.0    KNO
J0529-0519  0527-053  05_29_53.53  -05_19_41.6  D  0.18   0.20   0.21 0.0    KNO
J0529-0519  0527-053  05_29_53.53  -05_19_41.6  D  0.19   0.20   0.17 0.0    KNO
J0529-0519  0527-053  05_29_53.53  -05_19_41.6  D  0.22   0.20   0.20 0.0    KNO
J0530+1331  0528+134  05_30_56.41  +13_31_55.1  D  1.92   2.26   1.90 0.0    KNO
J0530+3723  0526+373  05_30_12.54  +37_23_32.6  D  0.17   n/a    n/a  0.0    KNO
J0532-0307  0529-031  05_32_07.51  -03_07_07.0  D  0.19   0.18   0.15 0.0    KNO
J0535+2154  0532+218  05_35_33.83  +21_54_20.9  M  n/a    0.35   n/a  4.D-03 NEW
J0539+1951  0536+198  05_39_54.17  +19_51_45.0  M  n/a    0.08   0.09 7.D-04 NEW
J0540+3916  0537+392  05_40_44.43  +39_16_12.3  D  0.12   n/a    0.15 2.D-06 NEW
J0541+5550  0537+558  05_41_14.74  +55_50_43.4  D  0.15   0.16   n/a  0.0    NEW
J0541-0541  0539-057  05_41_38.08  -05_41_49.4  D  0.86   0.98   1.09 0.0    KNO
J0541-0541  0539-057  05_41_38.08  -05_41_49.4  D  0.80   0.92   1.11 0.0    KNO
J0541-0541  0539-057  05_41_38.08  -05_41_49.4  D  0.78   0.98   1.09 0.0    KNO
J0541-0541  0539-057  05_41_38.08  -05_41_49.4  D  0.82   1.00   1.16 0.0    KNO
J0544+1118  0542+112  05_44_52.19  +11_18_49.9  D  n/a    n/a    0.21 0.0    KNO
J0547+1223  0544+123  05_47_06.28  +12_23_46.4  D  0.18   0.17   n/a  0.0    NEW
J0547+2721  0544+273  05_47_34.14  +27_21_56.8  D  0.23   0.24   0.27 0.0    KNO
J0551+1636  0548+165  05_51_18.94  +16_36_41.7  D  n/a    0.11   n/a  0.0    NEW
J0552+1913  0549+192  05_52_25.88  +19_13_40.2  D  n/a    0.11   0.13 0.0    KNO
J0552+2007  0549+201  05_52_07.02  +20_07_20.5  D  n/a    0.20   0.19 0.0    NEW
J0554+3541  0550+356  05_54_09.75  +35_41_31.4  D  0.15   0.12   n/a  0.0    NEW
J0555+3948  0552+398  05_55_30.80  +39_48_49.1  D  1.78   1.76   1.72 0.0    KNO
J0601+1759  0558+179  06_01_55.36  +17_59_48.6  D  n/a    0.11   n/a  0.0    NEW
J0601+2324  0558+234  06_01_47.37  +23_24_54.5  D  n/a    0.12   n/a  0.0    NEW
J0603+1742  0600+177  06_03_09.13  +17_42_16.8  D  n/a    0.14   0.17 0.0    KNO
J0604+1055  0602+109  06_04_49.36  +10_55_40.3  D  n/a    0.22   0.16 0.0    KNO
J0605+0939  0602+096  06_05_10.11  +09_39_13.6  D  n/a    0.11   n/a  0.0    KNO
J0606-0724  0604-074  06_06_43.54  -07_24_30.2  D  0.28   0.17   n/a  0.0    KNO
J0606-0724  0604-074  06_06_43.54  -07_24_30.2  D  0.26   0.17   n/a  0.0    KNO
J0607-0834  0605-085  06_07_59.69  -08_34_49.9  D  0.98   1.06   1.26 0.0    KNO
J0609-1542  0607-157  06_09_40.94  -15_42_40.6  D  3.01   2.24   2.10 0.0    KNO
J0610+7248  0604+728  06_10_48.87  +72_48_53.1  D  0.11   0.11   0.12 0.0    KNO
J0613+1708  0610+171  06_13_36.36  +17_08_24.9  D  n/a    0.10   0.11 0.0    KNO
J0613+2604  0610+260  06_13_50.13  +26_04_36.7  D  n/a    0.26   n/a  0.0    KNO
J0621+2010  0618+201  06_21_20.07  +20_10_09.8  M  n/a    0.13   0.09 2.D-03 NEW
J0624+1015  0621+102  06_24_31.58  +10_15_22.8  D  n/a    0.11   n/a  0.0    NEW
J0625+0955  0622+099  06_25_16.73  +09_55_16.6  M  n/a    n/a    0.13 2.D-03 NEW
J0625+1053  0622+109  06_25_25.95  +10_53_43.9  D  n/a    0.11   0.12 0.0    NEW
J0630+0648  0627+068  06_30_36.14  +06_48_29.0  M  n/a    0.10   n/a  4.D-03 NEW
J0631+2020  0628+203  06_31_01.06  +20_20_59.2  D  n/a    0.08   n/a  0.0    KNO
J0636-0547  0634-057  06_36_48.32  -05_47_07.5  D  0.36   0.38   0.41 0.0    KNO
J0637+1458  0634+150  06_37_51.05  +14_58_57.2  M  n/a    0.12   n/a  2.D-03 KNO
J0637+6107  0633+611  06_37_37.49  +61_07_45.7  D  0.14   0.11   0.12 0.0    NEW
J0638+5933  0633+595  06_38_02.87  +59_33_22.2  D  0.35   0.40   0.20 0.0    KNO
J0639+0211  0636+022  06_39_10.99  +02_11_31.8  D  0.26   0.24   0.31 0.0    NEW
J0642+1128  0639+115  06_42_25.01  +11_28_32.9  M  n/a    n/a    0.12 4.D-03 KNO
J0643+0521  0640+054  06_43_23.97  +05_21_54.7  D  0.14   0.15   0.14 0.0    NEW
J0643+0857  0640+090  06_43_26.44  +08_57_38.0  D  n/a    0.27   0.20 0.0    KNO
J0645-0358  0643-039  06_45_58.20  -03_58_44.5  D  0.14   0.16   0.17 0.0    NEW
J0650+6001  0646+600  06_50_31.25  +60_01_44.5  D  0.42   0.31   0.31 0.0    KNO
J0650-1306  0647-130  06_50_12.43  -13_06_26.3  D  0.26   0.21   n/a  0.0    NEW
J0650-1637  0648-165  06_50_24.58  -16_37_39.7  D  2.50   2.75   2.19 0.0    KNO
J0657+2423  0654+244  06_57_05.67  +24_23_55.3  D  0.27   0.15   n/a  0.0    KNO
J0659+0813  0656+082  06_59_17.99  +08_13_30.9  D  0.16   0.18   0.13 0.0    KNO
J0701-1034  0658-104  07_01_13.95  -10_34_10.0  M  n/a    0.17   n/a  7.D-04 NEW
J0702+2644  0659+268  07_02_31.79  +26_44_11.0  D  0.46   0.25   0.27 0.0    KNO
J0709-0255  0707-028  07_09_45.05  -02_55_17.4  D  0.18   0.16   0.14 0.0    KNO
J0709-1127  0706-113  07_09_10.44  -11_27_48.4  M  0.14   n/a    0.15 1.D-03 NEW
J0714+7408  0708+742  07_14_36.12  +74_08_10.1  D  0.21   0.21   0.23 0.0    NEW
J0715-0921  0713-092  07_15_33.39  -09_21_54.2  D  n/a    0.15   0.14 0.0    KNO
J0721-1530  0718-154  07_21_13.50  -15_30_39.1  M  n/a    n/a    0.12 5.D-03 NEW
J0724-0624  0722-063  07_24_29.10  -06_24_33.5  D  0.15   0.15   0.15 0.0    NEW
J0724-0658  0722-068  07_24_29.18  -06_58_07.2  M  n/a    0.13   n/a  6.D-03 NEW
J0725-2640  0723-265  07_25_24.41  -26_40_32.6  D  0.15   n/a    0.18 0.0    KNO
J0729-1320  0726-132  07_29_17.81  -13_20_02.2  M  n/a    0.13   n/a  1.D-05 KNO
J0731+6718  0726+674  07_31_25.55  +67_18_47.4  D  0.12   0.12   0.16 0.0    NEW
J0731-2224  0729-222  07_31_31.50  -22_24_20.8  D  0.17   0.27   0.16 0.0    KNO
J0731-2341  0728-235  07_31_06.66  -23_41_47.8  D  0.57   0.78   0.67 0.0    KNO
J0732+0150  0729+019  07_32_22.78  +01_50_35.3  D  0.13   0.12   0.12 0.0    KNO
J0735+0130  0733+016  07_35_58.63  +01_30_03.6  M  0.08   0.07   n/a  1.D-04 KNO
J0735+2341  0732+237  07_35_59.92  +23_41_02.8  M  0.10   0.20   n/a  4.D-03 KNO
J0736-1853  0733-187  07_36_02.43  -18_53_09.9  D  0.21   0.18   0.22 0.0    NEW
J0737-1534  0734-154  07_37_16.25  -15_34_06.7  D  0.22   0.21   0.17 0.0    NEW
J0739+0137  0736+017  07_39_18.03  +01_37_04.6  D  0.51   0.64   0.58 0.0    KNO
J0745-2451  0743-247  07_45_10.41  -24_51_44.2  D  0.26   0.37   0.27 0.0    NEW
J0746-1555  0744-158  07_46_18.23  -15_55_34.7  D  0.19   0.21   0.16 0.0    KNO
J0747-3310  0745-330  07_47_19.68  -33_10_46.9  D  0.31   n/a    0.38 0.0    KNO
J0748+2400  0745+241  07_48_36.10  +24_00_24.1  D  n/a    0.51   0.63 0.0    KNO
J0748-1650  0746-167  07_48_48.67  -16_50_27.4  D  0.20   0.21   0.17 0.0    KNO
J0754-1147  0752-116  07_54_26.45  -11_47_16.9  D  0.43   0.42   0.43 0.0    KNO
J0802+1809  0759+183  08_02_48.03  +18_09_49.2  D  0.26   0.25   0.28 0.0    KNO
J0804-2749  0802-276  08_04_51.45  -27_49_11.3  D  0.17   n/a    n/a  0.0    KNO
J0805+2106  0802+212  08_05_38.53  +21_06_51.5  D  n/a    0.14   0.15 0.0    KNO
J0807+1352  0804+140  08_07_38.50  +13_52_17.3  D  n/a    0.08   n/a  0.0    KNO
J0807-0541  0804-055  08_07_09.61  -05_41_13.9  D  0.13   0.11   0.12 0.0    KNO
J0811+0146  0808+019  08_11_26.70  +01_46_52.2  D  0.62   0.60   0.65 0.0    KNO
J0813+2435  0810+247  08_13_47.13  +24_35_59.1  D  n/a    n/a    0.16 0.0    KNO
J0814+1258  0811+131  08_14_43.59  +12_58_10.0  M  0.19   n/a    0.16 2.D-03 NEW
J0817+2352  0814+240  08_17_10.54  +23_52_23.9  D  n/a    0.20   0.23 0.0    KNO
J0820-1258  0818-128  08_20_57.44  -12_58_59.1  D  0.12   0.12   n/a  0.0    KNO
J0820-1258  0818-128  08_20_57.44  -12_58_59.1  D  n/a    0.15   n/a  0.0    KNO
J0820-1258  0818-128  08_20_57.44  -12_58_59.1  D  0.16   0.19   n/a  0.0    KNO
J0822+4041  0819+408  08_22_57.55  +40_41_49.7  D  n/a    0.20   n/a  0.0    KNO
J0824-1527  0822-152  08_24_51.62  -15_27_45.5  D  0.10   0.08   0.12 0.0    NEW
J0825+0831  0822+086  08_25_04.77  +08_31_11.0  D  n/a    0.07   n/a  1.D-08 KNO
J0825+1332  0822+137  08_25_11.89  +13_32_32.5  D  n/a    0.15   0.15 0.0    KNO
J0826+1257  0824+131  08_26_54.53  +12_57_04.0  D  n/a    0.15   0.18 0.0    NEW
J0827+3525  0824+355  08_27_38.58  +35_25_05.0  D  n/a    0.23   n/a  0.0    KNO
J0828-1611  0826-160  08_28_51.17  -16_11_45.3  M  n/a    0.08   0.11 1.D-03 NEW
J0828-3731  0826-373  08_28_04.78  -37_31_06.2  D  0.46   0.45   0.32 0.0    KNO
J0832+1040  0829+108  08_32_38.47  +10_40_19.6  D  n/a    0.07   n/a  0.0    KNO
J0836-2016  0834-201  08_36_39.21  -20_16_59.5  D  1.91   2.18   1.95 0.0    KNO
J0837-3409  0835-339  08_37_00.30  -34_09_14.3  D  0.44   0.42   0.33 0.0    NEW
J0840+1312  0838+133  08_40_47.58  +13_12_23.5  D  n/a    1.21   0.93 0.0    KNO
J0906+1513  0903+154  09_06_19.52  +15_13_14.6  M  n/a    0.07   n/a  6.D-03 NEW
J0909-1248  0907-125  09_09_30.09  -12_48_13.8  D  0.07   0.08   n/a  6.D-06 NEW
J0917-1345  0915-135  09_17_39.00  -13_45_42.2  D  0.21   0.15   0.17 0.0    KNO
J0922-0529  0919-052  09_22_23.67  -05_29_07.1  D  0.16   0.12   0.15 0.0    KNO
J0923+2815  0920+284  09_23_51.52  +28_15_25.0  D  0.57   0.58   0.90 0.0    KNO
J0923+3107  0920+313  09_23_47.94  +31_07_54.1  M  n/a    0.13   n/a  3.D-05 KNO
J0945+1205  0943+123  09_45_49.86  +12_05_31.4  M  n/a    0.11   n/a  1.D-04 NEW
J0946+1017  0943+105  09_46_35.07  +10_17_06.1  D  n/a    0.09   n/a  0.0    KNO
J0947+1113  0945+114  09_47_45.88  +11_13_54.2  M  n/a    0.07   n/a  6.D-04 NEW
J0952+3512  0949+354  09_52_32.02  +35_12_52.4  M  n/a    0.14   n/a  2.D-04 KNO
J0956+2515  0953+254  09_56_49.87  +25_15_16.0  D  0.87   0.71   0.98 0.0    KNO
J0958+3224  0955+326  09_58_20.94  +32_24_02.2  D  n/a    0.54   0.42 0.0    KNO
J0959+1210  0956+124  09_59_25.43  +12_10_54.0  M  n/a    0.07   n/a  2.D-04 NEW
J1000+0005  0957+003  10_00_17.51  +00_05_23.0  M  n/a    0.10   n/a  8.D-05 NEW
J1001+3424  0958+346  10_01_11.94  +34_24_50.4  D  n/a    0.16   n/a  0.0    KNO
J1002+1216  1000+125  10_02_52.84  +12_16_14.5  D  n/a    0.15   0.15 0.0    KNO
J1007+1356  1004+141  10_07_41.49  +13_56_29.6  D  n/a    0.23   0.12 0.0    KNO
J1008+0621  1005+066  10_08_00.81  +06_21_21.2  D  n/a    0.36   0.38 0.0    KNO
J1011-2847  1008-285  10_11_05.51  -28_47_40.4  D  0.18   0.16   0.14 0.0    KNO
J1043+2408  1040+244  10_43_09.03  +24_08_35.4  D  n/a    0.56   0.68 0.0    KNO
J1102+2241  1059+229  11_02_03.14  +22_41_56.1  M  n/a    n/a    0.14 5.D-03 KNO
J1114-0816  1112-080  11_14_32.55  -08_16_39.0  M  n/a    0.18   n/a  3.D-03 KNO
J1126-0633  1123-062  11_26_24.76  -06_33_41.6  M  n/a    n/a    0.14 7.D-03 NEW
J1147-0724  1145-071  11_47_51.55  -07_24_41.1  D  n/a    0.42   0.35 0.0    KNO
J1150+2417  1147+245  11_50_19.21  +24_17_53.8  D  0.41   0.29   0.42 0.0    KNO
J1150-0640  1147-063  11_50_23.98  -06_40_26.5  D  n/a    0.40   0.44 0.0    KNO
J1152-0841  1149-084  11_52_17.20  -08_41_03.3  D  n/a    0.26   0.29 0.0    KNO
J1152-0841  1149-084  11_52_17.20  -08_41_03.3  D  n/a    0.28   0.28 0.0    KNO
J1153-1105  1150-108  11_53_22.31  -11_05_12.5  D  n/a    0.09   n/a  0.0    KNO
J1153-1105  1150-108  11_53_22.31  -11_05_12.5  D  n/a    0.09   n/a  0.0    KNO
J1159-0940  1156-094  11_59_12.71  -09_40_52.0  D  n/a    0.15   0.18 0.0    KNO
J1200+2008  1158+204  12_00_57.13  +20_08_44.9  D  n/a    0.11   0.11 0.0    NEW
J1209+2547  1207+260  12_09_45.09  +25_47_03.7  D  n/a    0.10   n/a  4.D-06 KNO
J1211+1820  1208+186  12_11_06.68  +18_20_34.2  D  n/a    0.13   0.10 0.0    KNO
J1212+1925  1210+197  12_12_56.09  +19_25_47.0  D  n/a    0.09   0.11 0.0    KNO
J1215+4627  1212+467  12_15_09.99  +46_27_15.9  D  0.14   n/a    n/a  0.0    NEW
J1215-0628  1212-061  12_15_14.42  -06_28_03.5  D  n/a    0.28   0.28 0.0    NEW
J1215-1731  1213-172  12_15_46.75  -17_31_45.4  D  0.75   0.62   0.52 0.0    KNO
J1217+5835  1214+588  12_17_11.01  +58_35_26.2  D  n/a    0.14   0.10 0.0    KNO
J1225+1252  1222+131  12_25_03.78  +12_52_35.2  D  n/a    0.07   0.10 0.0    NEW
J1230+1223  1228+126  12_30_49.42  +12_23_28.0  D  n/a    0.77   0.54 0.0    KNO
J1230+5830  1227+587  12_30_07.05  +58_30_07.7  D  n/a    0.16   0.15 0.0    KNO
J1233+8054  1231+811  12_33_13.12  +80_54_34.3  D  0.21   0.21   0.19 0.0    NEW
J1239+0730  1236+077  12_39_24.58  +07_30_17.1  D  n/a    0.60   0.66 0.0    KNO
J1242+3720  1239+376  12_42_09.81  +37_20_05.6  D  n/a    0.13   n/a  0.0    KNO
J1242+3751  1240+381  12_42_51.36  +37_51_00.0  D  n/a    0.31   n/a  0.0    KNO
J1258-1800  1255-177  12_58_38.30  -18_00_03.1  D  0.35   0.38   0.37 0.0    KNO
J1302-1710  1259-169  13_02_29.56  -17_10_36.2  D  0.09   n/a    n/a  0.0    NEW
J1306-1718  1303-170  13_06_32.66  -17_18_58.3  D  0.13   0.17   0.15 0.0    KNO
J1310+3220  1308+326  13_10_28.66  +32_20_43.7  D  0.92   0.80   0.82 0.0    KNO
J1310+4653  1308+471  13_10_53.59  +46_53_52.2  D  n/a    0.15   n/a  0.0    KNO
J1312-0424  1310-041  13_12_50.90  -04_24_49.8  D  n/a    0.22   0.26 0.0    KNO
J1319+6217  1317+625  13_19_07.47  +62_17_21.7  M  n/a    n/a    0.11 4.D-03 NEW
J1333-1950  1331-195  13_33_45.17  -19_50_42.3  D  0.27   0.33   0.35 0.0    KNO
J1336-0829  1333-082  13_36_08.25  -08_29_51.7  D  0.16   0.19   n/a  0.0    KNO
J1337+0035  1334+008  13_37_31.40  +00_35_27.9  D  n/a    0.08   n/a  0.0    NEW
J1342-2051  1339-206  13_42_04.73  -20_51_29.5  D  0.38   0.37   0.42 0.0    KNO
J1342-2900  1339-287  13_42_15.34  -29_00_41.8  D  0.29   0.26   0.30 0.0    KNO
J1345+5332  1343+537  13_45_45.59  +53_32_54.9  D  0.17   n/a    n/a  0.0    NEW
J1351-2912  1348-289  13_51_46.83  -29_12_17.6  D  0.20   0.23   0.24 0.0    KNO
J1353+0151  1351+021  13_53_51.58  +01_51_53.8  D  n/a    0.07   n/a  2.D-08 KNO
J1353+7532  1352+757  13_53_23.16  +75_32_57.7  M  n/a    0.07   0.18 3.D-03 KNO
J1402-2822  1359-281  14_02_02.40  -28_22_25.1  D  n/a    0.24   0.23 0.0    KNO
J1408-2900  1405-287  14_08_49.61  -29_00_23.6  D  0.23   0.22   0.39 0.0    KNO
J1409-2657  1406-267  14_09_50.16  -26_57_36.9  D  0.55   0.47   0.59 0.0    KNO
J1412+1334  1410+138  14_12_36.37  +13_34_38.1  D  n/a    0.08   n/a  0.0    KNO
J1419+2706  1417+273  14_19_59.29  +27_06_25.5  D  0.55   0.42   0.50 0.0    KNO
J1427+2348  1424+240  14_27_00.39  +23_48_00.0  M  0.13   n/a    n/a  6.D-05 KNO
J1431+2442  1429+249  14_31_25.83  +24_42_21.0  M  0.12   n/a    n/a  2.D-03 NEW
J1438-3122  1435-311  14_38_10.74  -31_22_27.3  D  0.18   n/a    0.31 0.0    NEW
J1443+2518  1440+255  14_43_02.95  +25_18_42.4  M  0.12   n/a    n/a  4.D-03 NEW
J1443+5201  1441+522  14_43_01.45  +52_01_38.2  D  0.35   0.39   0.30 0.0    NEW
J1504+1029  1502+106  15_04_24.97  +10_29_39.1  D  0.95   0.96   0.94 0.0    KNO
J1506+3730  1504+377  15_06_09.53  +37_30_51.1  D  0.21   n/a    0.23 0.0    KNO
J1510-0543  1508-055  15_10_53.59  -05_43_07.4  D  n/a    0.34   0.36 0.0    KNO
J1512+0203  1509+022  15_12_15.52  +02_03_12.1  D  n/a    0.30   0.26 0.0    NEW
J1512+1540  1509+158  15_12_12.07  +15_40_25.5  D  n/a    0.12   0.13 0.0    NEW
J1513-1012  1511-100  15_13_44.89  -10_12_00.2  D  n/a    0.88   0.95 0.0    KNO
J1522+3144  1520+319  15_22_09.99  +31_44_14.3  D  0.25   n/a    0.26 0.0    KNO
J1524+1521  1522+155  15_24_41.61  +15_21_21.0  D  0.26   0.17   n/a  0.0    KNO
J1537-1527  1534-152  15_37_41.57  -15_27_12.5  M  0.10   n/a    n/a  9.D-03 KNO
J1550+1120  1548+114  15_50_43.59  +11_20_47.4  D  0.19   0.20   n/a  0.0    KNO
J1550+1120  1548+114  15_50_43.59  +11_20_47.4  D  0.14   0.17   n/a  0.0    KNO
J1553+2348  1551+239  15_53_43.61  +23_48_04.7  D  n/a    0.08   0.10 0.0    NEW
J1605-1139  1602-115  16_05_17.53  -11_39_26.8  D  n/a    0.57   0.33 0.0    KNO
J1608+1029  1606+106  16_08_46.20  +10_29_07.7  D  0.63   0.52   0.47 0.0    KNO
J1613+3412  1611+343  16_13_41.06  +34_12_47.9  D  3.56   3.12   3.33 0.0    KNO
J1619+2247  1617+229  16_19_14.82  +22_47_47.8  D  0.36   0.40   0.35 0.0    KNO
J1623+6624  1622+665  16_23_04.52  +66_24_01.0  D  0.15   0.14   n/a  0.0    KNO
J1625-2527  1622-253  16_25_46.89  -25_27_38.3  D  1.25   1.03   1.29 0.0    KNO
J1626-2951  1622-297  16_26_06.02  -29_51_26.9  D  0.49   n/a    1.57 0.0    KNO
J1638+5720  1637+574  16_38_13.45  +57_20_23.9  D  1.00   0.96   n/a  0.0    KNO
J1647+4949  1646+499  16_47_35.13  +49_49_57.2  D  0.20   n/a    n/a  0.0    NEW
J1649+0412  1646+042  16_49_27.67  +04_12_03.9  M  0.16   n/a    n/a  1.D-03 KNO
J1657+4808  1656+482  16_57_46.87  +48_08_33.0  D  0.51   0.47   n/a  0.0    KNO
J1658+0515  1656+053  16_58_33.44  +05_15_16.4  D  0.43   0.39   0.33 0.0    KNO
J1658+4737  1656+477  16_58_02.77  +47_37_49.2  D  0.57   0.55   n/a  0.0    KNO
J1700+0522  1657+054  17_00_23.95  +05_22_44.0  D  n/a    0.24   0.18 0.0    KNO
J1700-2610  1657-261  17_00_53.15  -26_10_51.7  D  0.71   0.70   0.64 0.0    KNO
J1702+0757  1700+080  17_02_27.99  +07_57_04.7  D  n/a    0.16   0.15 0.0    NEW
J1707-1415  1704-141  17_07_20.39  -14_15_23.1  D  n/a    0.29   0.23 0.0    KNO
J1713-2658  1710-269  17_13_31.27  -26_58_52.5  D  0.62   0.74   1.01 0.0    KNO
J1713-3226  1710-323  17_13_50.81  -32_26_12.8  D  0.33   0.31   0.20 0.0    NEW
J1713-3418  1709-342  17_13_09.93  -34_18_30.1  D  n/a    0.44   n/a  0.0    NEW
J1717-3342  1714-336  17_17_36.02  -33_42_08.8  D  n/a    0.72   0.46 0.0    KNO
J1720+3825  1718+384  17_20_10.14  +38_25_53.9  D  0.15   0.15   0.19 0.0    NEW
J1722-0503  1719-050  17_22_03.53  -05_03_25.0  D  n/a    0.15   0.19 0.0    KNO
J1726-2258  1723-229  17_26_58.90  -22_58_01.5  D  0.40   0.44   n/a  0.0    KNO
J1728-0350  1726-038  17_28_50.23  -03_50_50.4  D  n/a    0.18   n/a  0.0    KNO
J1729-2345  1726-237  17_29_20.49  -23_45_35.0  D  0.15   0.20   0.49 3.D-06 NEW
J1729-2657  1726-269  17_29_08.24  -26_57_51.7  M  n/a    n/a    0.60 9.D-05 NEW
J1733-1304  1730-130  17_33_02.70  -13_04_49.5  D  1.62   1.48   1.54 0.0    KNO
J1733-3722  1729-373  17_33_15.19  -37_22_32.3  D  0.31   0.36   0.33 0.0    KNO
J1742+1904  1739+190  17_42_05.14  +19_04_36.8  D  0.12   n/a    n/a  0.0    NEW
J1743-0350  1741-038  17_43_58.85  -03_50_04.6  D  3.19   2.80   2.09 0.0    KNO
J1743-2249  1740-227  17_43_18.26  -22_49_08.8  M  n/a    0.23   n/a  2.D-03 NEW
J1744-3116  1741-312  17_44_23.57  -31_16_36.2  D  0.37   0.30   n/a  0.0    KNO
J1745-0753  1742-078  17_45_27.10  -07_53_03.9  D  0.22   0.26   0.30 0.0    KNO
J1745-2900  1742-289  17_45_40.08  -29_00_27.7  D  0.17   n/a    n/a  0.0    NEW
J1745-2900  1742-289  17_45_40.08  -29_00_27.7  D  0.20   n/a    n/a  0.0    NEW
J1750-2853  1747-288  17_50_23.95  -28_53_09.0  D  0.17   0.21   n/a  0.0    NEW
J1751+0939  1749+096  17_51_32.81  +09_39_00.7  D  n/a    2.17   2.45 0.0    KNO
J1803-0953  1801-098  18_03_45.52  -09_53_39.7  D  n/a    0.13   n/a  0.0    NEW
J1804-3017  1800-302  18_04_06.87  -30_17_35.4  M  n/a    n/a    0.40 6.D-03 KNO
J1805-1408  1802-141  18_05_31.23  -14_08_44.7  M  0.12   n/a    n/a  5.D-03 KNO
J1807-2506  1804-251  18_07_40.68  -25_06_25.9  D  0.47   0.53   n/a  0.0    KNO
J1808-1953  1805-199  18_08_37.85  -19_53_50.9  M  n/a    0.04   0.06 6.D-04 NEW
J1809+1849  1807+188  18_09_45.29  +18_49_03.1  D  0.15   0.13   0.15 0.0    NEW
J1812-2836  1809-286  18_12_40.19  -28_36_26.9  D  0.17   n/a    n/a  0.0    KNO
J1815-1717  1812-173  18_15_38.98  -17_17_30.0  M  0.09   n/a    0.06 3.D-03 NEW
J1818-1705  1815-171  18_18_02.96  -17_05_42.3  D  0.13   n/a    n/a  0.0    NEW
J1820-2528  1817-254  18_20_57.84  -25_28_12.5  D  0.63   0.88   n/a  0.0    KNO
J1821-0502  1818-050  18_21_11.80  -05_02_20.0  D  0.35   0.50   n/a  0.0    KNO
J1821-0831  1818-085  18_21_21.14  -08_31_42.0  D  n/a    0.11   0.11 0.0    NEW
J1822-1346  1820-138  18_22_54.76  -13_46_52.7  M  0.09   0.16   n/a  3.D-03 NEW
J1822-2430  1819-245  18_22_21.19  -24_30_01.1  D  0.12   n/a    n/a  0.0    NEW
J1824+0119  1822+012  18_24_48.14  +01_19_34.2  D  n/a    0.38   0.40 0.0    KNO
J1825-0737  1822-076  18_25_37.60  -07_37_30.0  D  0.24   n/a    0.31 0.0    KNO
J1825-1718  1822-173  18_25_36.53  -17_18_49.8  M  0.20   n/a    n/a  4.D-03 KNO
J1826+0149  1823+017  18_26_25.06  +01_49_40.1  D  n/a    0.29   0.25 0.0    KNO
J1826-2924  1823-294  18_26_20.59  -29_24_24.9  D  0.69   n/a    0.89 0.0    KNO
J1828-0530  1825-055  18_28_40.14  -05_30_50.9  D  0.36   0.25   n/a  0.0    NEW
J1828-2123  1825-214  18_28_19.50  -21_23_37.0  M  0.16   0.29   n/a  4.D-03 NEW
J1830-1215  1827-122  18_30_02.87  -12_15_29.1  M  n/a    0.42   0.46 7.D-03 NEW
J1831-2714  1827-272  18_31_00.06  -27_14_08.0  D  0.24   n/a    n/a  0.0    NEW
J1832-1035  1829-106  18_32_20.83  -10_35_11.2  D  0.48   0.26   n/a  0.0    KNO
J1832-2039  1829-207  18_32_11.10  -20_39_47.8  D  0.39   n/a    n/a  0.0    NEW
J1833+0115  1830+012  18_33_07.76  +01_15_35.3  D  0.22   0.20   0.25 0.0    KNO
J1833-0812  1830-082  18_33_07.85  -08_12_31.4  D  n/a    n/a    0.34 0.0    NEW
J1834+0506  1831+050  18_34_27.31  +05_06_03.9  D  n/a    0.20   0.21 0.0    KNO
J1834-0301  1831-030  18_34_14.07  -03_01_19.6  D  0.26   n/a    0.31 0.0    KNO
J1835-1513  1832-152  18_35_07.27  -15_13_40.1  M  0.15   n/a    n/a  5.D-03 NEW
J1837-0628  1834-065  18_37_07.74  -06_28_37.0  M  0.15   0.12   n/a  6.D-03 NEW
J1838+0404  1836+040  18_38_48.82  +04_04_24.6  D  0.33   0.39   0.34 0.0    KNO
J1838+0927  1836+094  18_38_54.83  +09_27_27.8  D  n/a    0.14   0.11 0.0    KNO
J1847+0810  1844+081  18_47_12.66  +08_10_35.3  D  0.20   n/a    n/a  0.0    KNO
J1848+0138  1845+015  18_48_21.89  +01_38_26.9  M  n/a    0.28   n/a  3.D-03 NEW
J1849+6705  1849+670  18_49_16.07  +67_05_41.6  D  1.19   1.42   1.16 0.0    KNO
J1851+0035  1849+005  18_51_46.72  +00_35_32.3  D  0.71   0.68   0.29 0.0    KNO
J1855+0251  1853+027  18_55_35.43  +02_51_19.5  D  0.18   n/a    0.24 0.0    KNO
J1856+0610  1854+061  18_56_31.83  +06_10_16.7  D  0.38   0.51   0.42 0.0    KNO
J1858+0313  1855+031  18_58_02.33  +03_13_16.4  D  0.55   n/a    0.42 0.0    NEW
J1859-0121  1857-014  18_59_40.37  -01_21_48.3  M  n/a    0.18   0.18 5.D-05 KNO
J1900+0412  1858+041  19_00_30.36  +04_12_01.4  M  0.11   n/a    n/a  6.D-03 NEW
J1902+3159  1901+319  19_02_55.93  +31_59_41.7  D  0.73   0.59   0.47 0.0    KNO
J1904+1536  1901+155  19_04_14.36  +15_36_38.4  D  0.27   n/a    0.27 0.0    KNO
J1905+0652  1902+067  19_05_21.27  +06_52_10.6  D  0.08   0.09   0.15 0.0    NEW
J1905+0952  1903+097  19_05_39.89  +09_52_08.4  D  0.17   0.18   n/a  7.D-07 KNO
J1905+1943  1903+196  19_05_36.47  +19_43_08.0  D  n/a    0.19   0.25 0.0    KNO
J1907+0127  1904+013  19_07_11.99  +01_27_08.9  D  0.19   0.30   0.23 0.0    KNO
J1907+0718  1904+072  19_07_17.60  +07_18_32.7  M  0.10   n/a    0.46 9.D-03 NEW
J1907+0801  1905+079  19_07_53.06  +08_01_13.5  M  n/a    0.11   0.11 5.D-03 NEW
J1911+1611  1909+161  19_11_58.25  +16_11_46.8  D  n/a    0.69   0.83 0.0    KNO
J1912+0518  1910+052  19_12_54.25  +05_18_00.4  D  0.24   n/a    0.26 0.0    KNO
J1914+0124  1911+013  19_14_14.55  +01_24_26.2  D  0.11   0.08   n/a  0.0    KNO
J1914+1636  1911+165  19_14_14.45  +16_36_39.0  D  n/a    0.29   0.40 0.0    KNO
J1916+1237  1913+125  19_16_03.58  +12_37_20.7  M  n/a    0.09   n/a  4.D-03 NEW
J1922+1530  1920+154  19_22_34.69  +15_30_10.0  D  0.65   0.39   0.59 0.0    KNO
J1923+1429  1921+144  19_23_34.71  +14_29_53.7  D  n/a    0.56   0.36 0.0    NEW
J1924+1540  1922+155  19_24_39.45  +15_40_43.9  D  n/a    0.77   1.24 0.0    KNO
J1924-2914  1921-293  19_24_51.05  -29_14_30.1  D  7.50   n/a    6.60 0.0    KNO
J1925+2106  1923+210  19_25_59.60  +21_06_26.1  D  1.94   2.00   0.91 0.0    KNO
J1926+4209  1924+420  19_26_31.04  +42_09_58.6  M  n/a    0.11   0.11 2.D-05 NEW
J1929+0910  1927+090  19_29_47.86  +09_10_03.6  M  n/a    0.13   n/a  6.D-04 KNO
J1929+2543  1927+256  19_29_44.91  +25_43_16.2  D  n/a    0.19   n/a  0.0    KNO
J1930+1532  1928+154  19_30_52.76  +15_32_34.4  D  0.37   0.38   0.39 0.0    KNO
J1931+2243  1929+226  19_31_24.91  +22_43_31.2  D  0.41   0.36   0.28 0.0    KNO
J1935+2031  1932+204  19_35_10.47  +20_31_54.1  D  n/a    0.32   0.32 0.0    KNO
J1937+8356  1944+838  19_37_39.71  +83_56_29.7  D  n/a    0.20   n/a  0.0    NEW
J1938+3023  1936+302  19_38_38.31  +30_23_55.4  D  n/a    0.04   n/a  2.D-07 NEW
J1939-1525  1936-155  19_39_26.65  -15_25_43.0  D  0.65   0.66   0.67 0.0    KNO
J1943+2103  1941+209  19_43_41.12  +21_03_51.6  D  n/a    0.13   0.11 0.0    NEW
J1946+2300  1943+228  19_46_06.25  +23_00_04.4  M  0.22   0.12   n/a  2.D-03 KNO
J1948+3556  1946+358  19_48_04.52  +35_56_20.6  D  n/a    0.53   0.68 0.0    KNO
J1952+2526  1950+253  19_52_48.29  +25_26_53.4  D  0.72   0.49   0.58 0.0    KNO
J1953+3537  1951+355  19_53_30.87  +35_37_59.3  D  n/a    0.21   n/a  0.0    KNO
J1956+2820  1954+282  19_56_46.04  +28_20_57.9  D  0.24   0.25   0.25 0.0    KNO
J1957+3338  1955+335  19_57_40.54  +33_38_27.9  M  n/a    0.14   n/a  1.D-03 KNO
J1958-0334  1956-037  19_58_50.72  -03_34_43.4  D  n/a    0.10   0.11 0.0    NEW
J1959+3846  1957+386  19_59_22.03  +38_46_54.1  D  n/a    0.22   0.23 0.0    KNO
J2001+2416  1959+241  20_01_53.77  +24_16_39.9  D  0.34   0.29   0.27 0.0    KNO
J2001+3323  1959+332  20_01_42.27  +33_23_44.2  D  n/a    0.11   n/a  0.0    NEW
J2002+4725  2000+472  20_02_10.41  +47_25_28.7  D  0.35   0.44   0.40 0.0    KNO
J2003+3034  2001+304  20_03_30.24  +30_34_30.7  D  0.41   0.29   0.29 0.0    KNO
J2007+3722  2005+372  20_07_45.39  +37_22_02.3  D  n/a    0.19   0.16 0.0    KNO
J2007+4029  2005+403  20_07_44.94  +40_29_48.6  D  1.70   1.66   1.69 0.0    KNO
J2008-0418  2005-044  20_08_24.58  -04_18_28.9  D  0.16   0.18   0.12 0.0    NEW
J2009+3543  2008+355  20_09_57.66  +35_43_18.8  D  n/a    n/a    0.17 0.0    NEW
J2010+3322  2008+332  20_10_49.72  +33_22_13.8  D  n/a    0.38   0.45 0.0    KNO
J2011-1546  2008-159  20_11_15.71  -15_46_40.2  D  0.85   0.95   0.95 0.0    KNO
J2015+3410  2013+340  20_15_28.83  +34_10_39.4  D  n/a    n/a    0.18 0.0    KNO
J2015+3710  2013+370  20_15_28.72  +37_10_59.5  D  n/a    n/a    2.00 0.0    KNO
J2016+1632  2013+163  20_16_13.86  +16_32_34.1  D  0.56   0.47   0.46 0.0    KNO
J2018+3812  2016+380  20_18_42.85  +38_12_41.7  D  0.18   0.14   0.14 0.0    NEW
J2020+2942  2018+295  20_20_06.56  +29_42_14.1  D  n/a    0.18   n/a  0.0    KNO
J2022+7611  2023+760  20_22_35.57  +76_11_26.1  D  0.29   0.37   0.36 0.0    KNO
J2023+3153  2021+317  20_23_19.01  +31_53_02.3  D  0.66   0.57   0.60 0.0    KNO
J2025+3343  2023+335  20_25_10.84  +33_43_00.2  D  n/a    1.73   1.22 0.0    KNO
J2026+4158  2025+418  20_26_50.24  +41_58_20.2  D  0.10   0.07   0.09 0.0    NEW
J2029+4143  2027+415  20_29_29.96  +41_43_03.6  M  n/a    0.07   0.11 5.D-03 NEW
J2030+3700  2028+368  20_30_31.26  +37_00_36.0  M  n/a    0.13   n/a  2.D-03 KNO
J2031+0239  2029+024  20_31_47.25  +02_39_36.8  D  0.19   0.17   0.15 0.0    NEW
J2035+3143  2033+315  20_35_39.92  +31_43_25.0  D  n/a    0.15   0.14 0.0    NEW
J2035+4901  2034+488  20_35_51.45  +49_01_43.3  M  n/a    0.13   0.14 5.D-04 NEW
J2035+4954  2034+497  20_35_45.56  +49_54_40.6  M  n/a    0.11   n/a  4.D-05 NEW
J2036+4239  2034+424  20_36_43.29  +42_39_06.3  M  n/a    0.06   n/a  4.D-03 NEW
J2038+5119  2037+511  20_38_37.03  +51_19_12.6  D  2.24   2.01   1.85 0.0    KNO
J2039+4118  2037+411  20_39_36.09  +41_19_40.3  M  n/a    0.11   0.28 4.D-03 NEW
J2039+4159  2037+418  20_39_05.71  +41_59_40.4  M  0.12   0.12   n/a  2.D-03 NEW
J2040+4527  2039+452  20_40_48.34  +45_27_17.2  M  n/a    0.10   n/a  4.D-03 NEW
J2050+3127  2048+312  20_50_51.13  +31_27_27.3  D  n/a    0.36   0.34 0.0    KNO
J2050+3619  2048+361  20_50_02.28  +36_19_52.5  D  n/a    0.55   0.49 0.0    KNO
J2050+4451  2048+446  20_50_28.94  +44_51_47.4  D  n/a    0.10   0.27 3.D-07 NEW
J2053+5301  2051+528  20_53_14.60  +53_01_36.9  D  0.12   n/a    n/a  0.0    NEW
J2102+4702  2100+468  21_02_17.05  +47_02_16.2  D  0.34   0.33   0.39 0.0    KNO
J2106+1239  2103+124  21_06_13.47  +12_39_22.4  D  0.10   0.09   n/a  0.0    NEW
J2106+5520  2105+551  21_06_37.48  +55_20_42.1  D  0.14   0.08   0.10 0.0    NEW
J2114+8204  2116+818  21_14_00.33  +82_04_52.0  D  n/a    0.20   n/a  0.0    NEW
J2115+2933  2113+293  21_15_29.41  +29_33_38.3  D  n/a    n/a    0.39 0.0    KNO
J2120+4434  2118+443  21_20_31.77  +44_34_34.2  D  0.63   0.50   0.61 0.0    KNO
J2123+0535  2121+053  21_23_44.51  +05_35_22.0  D  1.31   1.37   0.98 0.0    KNO
J2123+5500  2121+547  21_23_05.31  +55_00_27.3  D  0.22   0.15   0.26 0.0    KNO
J2130+5548  2128+555  21_30_13.21  +55_48_41.2  D  n/a    0.17   n/a  0.0    NEW
J2135+4710  2133+469  21_35_51.13  +47_10_22.6  M  n/a    0.08   n/a  2.D-04 NEW
J2135+5351  2134+536  21_35_41.65  +53_51_11.6  M  0.12   0.11   n/a  6.D-03 NEW
J2137+5101  2135+508  21_37_00.98  +51_01_36.1  D  0.41   0.43   0.29 0.0    KNO
J2148+0657  2145+067  21_48_05.45  +06_57_38.6  D  8.09   7.98   7.92 0.0    KNO
J2152+1734  2150+173  21_52_24.81  +17_34_37.7  D  n/a    0.22   0.17 0.0    KNO
J2200+8058  2201+807  22_00_33.18  +80_58_59.0  D  n/a    0.13   n/a  0.0    NEW
J2200-1945  2157-200  22_00_07.79  -19_45_47.7  M  n/a    n/a    0.11 7.D-04 NEW
J2201+5048  2159+505  22_01_43.53  +50_48_56.3  D  n/a    0.43   0.49 0.0    KNO
J2202+4216  2200+420  22_02_43.29  +42_16_39.9  D  2.42   2.40   2.52 0.0    KNO
J2214+3739  2211+374  22_14_05.63  +37_39_08.4  D  n/a    0.12   0.15 0.0    NEW
J2215+6216  2213+620  22_15_19.48  +62_16_01.6  M  n/a    0.07   0.43 3.D-04 NEW
J2216+3518  2214+350  22_16_20.00  +35_18_14.1  D  n/a    0.26   0.15 0.0    KNO
J2219-0051  2217-011  22_19_47.31  -00_51_32.8  M  n/a    0.09   n/a  6.D-05 NEW
J2223+6249  2221+625  22_23_18.09  +62_49_33.8  D  0.28   0.20   0.27 0.0    KNO
J2224+6016  2222+600  22_24_37.02  +60_16_15.5  D  n/a    0.26   0.25 0.0    KNO
J2231+5922  2229+591  22_31_17.20  +59_22_00.9  D  n/a    0.64   n/a  0.0    NEW
J2240+5133  2238+512  22_40_19.87  +51_33_11.7  D  n/a    0.17   0.16 0.0    KNO
J2250+5550  2248+555  22_50_42.85  +55_50_14.5  D  0.33   0.21   0.51 0.0    KNO
J2254+6209  2252+618  22_54_25.29  +62_09_38.7  M  n/a    0.12   n/a  4.D-03 KNO
J2257+5720  2255+570  22_57_22.04  +57_20_30.1  M  n/a    0.10   0.28 3.D-03 KNO
J2258+5719  2256+570  22_58_57.94  +57_19_06.4  D  0.21   0.20   n/a  0.0    KNO
J2258-2758  2255-282  22_58_05.96  -27_58_21.2  D  1.96   1.89   2.00 0.0    KNO
J2300+1655  2258+166  23_00_42.99  +16_55_14.3  D  0.54   0.33   0.36 0.0    KNO
J2301+5706  2259+568  23_01_26.62  +57_06_25.5  D  n/a    0.16   n/a  0.0    KNO
J2308+4629  2306+462  23_08_36.35  +46_29_53.3  D  n/a    0.15   0.17 0.0    NEW
J2311+4543  2309+454  23_11_47.40  +45_43_56.0  D  n/a    1.00   1.08 0.0    KNO
J2312+1615  2309+159  23_12_17.02  +16_15_08.1  M  n/a    0.27   n/a  4.D-04 NEW
J2312+3847  2310+385  23_12_58.79  +38_47_42.6  D  n/a    0.15   n/a  0.0    KNO
J2316+1618  2314+160  23_16_39.82  +16_18_06.3  D  n/a    0.12   0.14 0.0    NEW
J2321+2732  2319+272  23_21_59.86  +27_32_46.4  D  n/a    1.29   1.30 0.0    KNO
J2326+1507  2324+148  23_26_52.89  +15_07_39.4  D  n/a    0.18   0.21 0.0    NEW
J2326-0202  2324-023  23_26_54.47  -02_02_10.3  D  0.48   0.34   0.09 0.0    NEW
J2327+8012  2325+799  23_27_06.42  +80_12_58.9  D  0.18   0.16   0.19 0.0    KNO
J2330+1100  2328+107  23_30_40.85  +11_00_18.7  D  0.36   n/a    0.31 0.0    KNO
J2339+6010  2336+598  23_39_21.12  +60_10_11.8  D  0.39   0.26   0.32 0.0    KNO
J2343+1543  2341+154  23_43_42.74  +15_43_02.9  D  n/a    0.17   0.14 0.0    KNO
J2346+8007  2344+798  23_46_25.57  +80_07_55.6  D  0.36   0.34   0.41 0.0    NEW
J2347+4310  2344+429  23_47_22.87  +43_10_53.2  D  n/a    0.13   0.11 0.0    KNO
J2347+5142  2344+514  23_47_04.83  +51_42_17.8  D  n/a    0.14   0.12 0.0    KNO
J2353+5518  2351+550  23_53_42.29  +55_18_40.6  M  n/a    0.15   n/a  2.D-04 KNO
J2356+6751  2354+675  23_56_56.61  +67_51_37.7  D  0.15   0.15   n/a  0.0    NEW
J2359-0031  2357-007  23_59_36.83  -00_31_12.1  D  n/a    0.37   0.39 0.0    NEW


==> petrov.tab3.txt <==
# VERA list of non-detected sources. Format version of 2006.08.16
 
List of sources observed with VERA fringe survey, but not detected.
 
  Generated at 2006.08.20-12:08:23
 
  1-10  IAU J2000.0 source name
 13-20  IAU B1950.0 source name
 23-33  Source right ascension
 36-36  Source declination
 51-55  F5.2 minimal flux density detection limit in Jy over all observations
 58-62  F5.2 average flux density detection limit in Jy over all observations
 65-69  F5.2 maximal flux density detection limit in Jy over all observations
        The flux density detection limit corresponds to SNR 6.0
 73-75  I3   Number of observations correlated
 78-80  A3   Comment: KNO -- known source, NEW -- new source
 
J2000-name  B1950-name J2000.0 coordinates         min    avr    max   #obs  Com
                      rt. ascens.  declination     flx    flx    flx 
--------------------------------------------------------------------------------
J0000+3252  2358+326  00_00_49.72  +32_52_56.5  <  0.11   0.15   0.18     3  NEW
J0000+5539  2357+553  00_00_20.45  +55_39_08.6  <  0.13   0.15   0.16     3  NEW
J0001+6443  2358+644  00_01_14.95  +64_43_01.1  <  0.20   0.33   0.88     9  NEW
J0002+5510  2359+548  00_02_00.47  +55_10_38.0  <  0.15   0.15   0.16     2  NEW
J0002+6058  2359+606  00_02_06.80  +60_58_29.4  <  0.14   0.32   1.08     9  NEW
J0003+4807  0001+478  00_03_46.04  +48_07_04.1  <  0.18   0.19   0.20     2  NEW
J0003-1941  0000-199  00_03_15.99  -19_41_49.6  <  0.13   0.21   0.32     6  NEW
J0005+0524  0002+051  00_05_20.21  +05_24_10.8  <  0.14   0.17   0.18     3  KNO
J0005+3206  0003+318  00_05_40.35  +32_06_05.1  <  0.11   0.17   0.21     3  NEW
J0006+0548  0003+055  00_06_32.52  +05_48_51.1  <  0.14   0.17   0.18     3  NEW
J0006+6714  0003+669  00_06_10.00  +67_14_38.3  <  0.10   0.17   0.25    11  NEW
J0007+5706  0005+568  00_07_48.46  +57_06_10.4  <  0.22   0.58   1.13     3  KNO
J0009+0625  0006+061  00_09_17.03  +06_25_54.0  <  0.14   0.17   0.18     3  NEW
J0009+6520  0007+650  00_09_43.17  +65_20_48.3  <  0.11   0.17   0.22    11  NEW
J0011+6603  0008+657  00_11_38.97  +66_03_38.7  <  0.10   0.17   0.26    12  NEW
J0012+6551  0009+655  00_12_37.67  +65_51_10.8  <  0.13   0.28   0.68    24  KNO
J0013+0051  0010+005  00_13_10.91  +00_51_42.4  <  0.08   0.35   0.83    11  NEW
J0013+7231  0010+722  00_13_01.01  +72_31_19.5  <  0.12   0.50   0.99    12  NEW
J0013-0920  0011-096  00_13_56.93  -09_20_00.4  <  0.08   0.41   0.83    11  NEW
J0015+5551  0013+555  00_15_40.17  +55_51_44.2  <  0.11   0.38   0.54     3  NEW
J0019+5649  0017+565  00_19_53.23  +56_49_16.7  <  0.11   0.24   0.32     3  NEW
J0020+5918  0017+590  00_20_13.47  +59_18_37.6  <  0.08   0.21   1.04    27  NEW
J0027+6442  0024+644  00_27_17.09  +64_42_23.3  <  0.10   0.18   0.27    11  NEW
J0029+6358  0026+637  00_29_45.11  +63_58_41.5  <  0.30   0.55   0.80     2  NEW
J0031+5929  0028+592  00_31_03.12  +59_29_45.3  <  0.14   0.32   1.08     8  NEW
J0035+1438  0033+143  00_35_44.08  +14_38_01.3  <  0.08   0.13   0.19     6  NEW
J0035+6130  0032+612  00_35_25.31  +61_30_30.7  <  0.20   0.38   0.59     5  KNO
J0036+1007  0033+098  00_36_23.77  +10_07_57.5  <  0.20   0.38   0.49     3  NEW
J0036+5855  0033+586  00_36_07.89  +58_55_48.9  <  0.19   0.34   0.61     3  NEW
J0037+6030  0034+602  00_37_24.33  +60_30_10.2  <  0.11   0.22   0.30     3  NEW
J0037+6254  0034+626  00_37_11.46  +62_54_39.5  <  0.10   0.18   0.27    12  NEW
J0040-0040  0037-009  00_40_20.05  -00_40_30.8  <  0.12   0.20   0.30     6  NEW
J0040-2043  0038-210  00_40_48.23  -20_43_39.6  <  0.17   0.26   0.32     3  NEW
J0041+3211  0038+319  00_41_15.91  +32_11_07.7  <  0.09   0.13   0.18     6  NEW
J0044+6618  0041+660  00_44_41.30  +66_18_42.0  <  0.15   0.25   0.32     3  NEW
J0047-2517  0045-255  00_47_33.13  -25_17_17.7  <  0.10   0.48   0.95    11  NEW
J0048+6826  0045+681  00_48_36.29  +68_26_26.2  <  0.13   0.19   0.29    12  NEW
J0052+5703  0049+567  00_52_54.36  +57_03_31.3  <  0.10   0.17   0.23    12  NEW
J0055+6822  0052+681  00_55_58.73  +68_22_18.8  <  0.22   0.42   0.76     3  NEW
J0056+6822  0052+681  00_56_07.32  +68_22_55.9  <  0.22   0.43   0.77     3  NEW
J0058+1839  0055+183  00_58_13.87  +18_39_09.0  <  0.11   0.16   0.21     6  NEW
J0058+5548  0055+555  00_58_15.52  +55_48_29.7  <  0.10   0.17   0.22    11  NEW
J0058+6749  0055+675  00_58_19.60  +67_49_00.6  <  0.22   0.37   0.65     3  NEW
J0100+6650  0056+665  01_00_03.80  +66_50_58.0  <  0.14   0.33   0.60     8  NEW
J0102-2646  0100-270  01_02_56.31  -26_46_37.0  <  0.19   0.31   0.38     3  NEW
J0105-0652  0102-071  01_05_09.87  -06_52_49.9  <  0.08   0.12   0.17     6  NEW
J0106+6326  0103+631  01_06_30.17  +63_26_02.5  <  0.09   0.16   0.22    12  NEW
J0107+3222  0104+321  01_07_30.36  +32_22_20.9  <  0.10   0.15   0.18     3  NEW
J0107+3224  0104+321  01_07_25.41  +32_24_37.9  <  0.10   0.15   0.18     3  NEW
J0107+3228  0104+322  01_07_25.14  +32_28_04.3  <  0.11   0.15   0.18     3  NEW
J0107+6521  0104+650  01_07_51.35  +65_21_20.5  <  0.09   0.17   0.46    30  NEW
J0108-1033  0106-108  01_08_35.14  -10_33_16.0  <  0.16   0.31   0.40     3  NEW
J0109+5624  0106+561  01_09_32.60  +56_24_58.3  <  0.22   0.41   0.73     3  NEW
J0110+5632  0107+562  01_10_57.55  +56_32_16.9  <  0.09   0.15   0.21    12  KNO
J0111+5923  0108+591  01_11_15.03  +59_23_08.9  <  0.20   0.44   0.69     2  NEW
J0111-1357  0108-142  01_11_09.19  -13_57_45.9  <  0.09   0.43   0.83    11  NEW
J0114+2207  0111+218  01_14_11.95  +22_07_07.7  <  0.12   0.23   0.31     3  NEW
J0117+3206  0115+318  01_17_55.13  +32_06_22.9  <  0.10   0.16   0.19     3  NEW
J0117-0425  0114-046  01_17_27.84  -04_25_11.5  <  0.08   0.12   0.17     5  NEW
J0119+3210  0116+319  01_19_35.00  +32_10_50.0  <  0.10   0.16   0.19     3  KNO
J0122+6148  0119+615  01_22_58.47  +61_48_15.6  <  0.18   0.37   0.63     3  NEW
J0122+6150  0119+615  01_22_57.79  +61_50_57.9  <  0.09   0.20   0.45    12  NEW
J0123+2406  0121+238  01_23_49.32  +24_06_06.5  <  0.12   0.23   0.29     3  NEW
J0125+4718  0122+470  01_25_07.70  +47_18_03.0  <  0.10   0.37   0.52     3  KNO
J0128+4850  0125+485  01_28_52.71  +48_50_45.7  <  0.08   0.12   0.17     5  NEW
J0130+2608  0127+258  01_30_23.46  +26_08_09.8  <  0.11   0.19   0.27     2  NEW
J0130+5347  0127+535  01_30_44.24  +53_47_04.4  <  0.18   0.36   0.64     3  NEW
J0131+0033  0128+002  01_31_32.91  +00_33_21.2  <  0.08   0.12   0.17     6  NEW
J0131+5545  0128+554  01_31_13.86  +55_45_13.2  <  0.18   0.32   0.56     3  NEW
J0131-0819  0129-085  01_31_57.62  -08_19_50.1  <  0.16   0.32   0.42     3  NEW
J0132+5620  0129+560  01_32_20.44  +56_20_40.3  <  0.09   0.14   0.19    11  KNO
J0133-1026  0130-106  01_33_25.89  -10_26_17.9  <  0.13   0.27   0.46     6  NEW
J0134+5337  0131+533  01_34_59.26  +53_37_23.1  <  0.18   0.38   0.69     3  NEW
J0136+6032  0133+602  01_36_56.86  +60_32_04.5  <  0.09   0.14   0.19    12  NEW
J0140+4658  0137+467  01_40_43.07  +46_58_28.4  <  0.22   0.40   0.72     3  KNO
J0142+5818  0138+580  01_42_02.64  +58_18_51.2  <  0.18   0.32   0.55     3  NEW
J0143-0118  0140-015  01_43_17.28  -01_18_58.5  <  0.08   0.13   0.17     6  NEW
J0145+5810  0141+579  01_45_14.29  +58_10_49.7  <  0.09   0.14   0.19    11  NEW
J0147+5840  0144+584  01_47_46.54  +58_40_44.9  <  0.13   0.28   0.49     6  KNO
J0147+6627  0143+662  01_47_28.31  +66_27_20.7  <  0.19   0.24   0.29     6  NEW
J0148+5332  0145+532  01_48_29.68  +53_32_43.8  <  0.08   0.20   0.61     9  NEW
J0151+5454  0148+546  01_51_36.28  +54_54_37.6  <  0.18   0.30   0.51     3  KNO
J0153+7115  0149+710  01_53_25.85  +71_15_06.4  <  0.09   0.14   0.21     6  KNO
J0157+3154  0154+316  01_57_15.30  +31_54_17.6  <  0.11   0.36   0.52     3  NEW
J0158+1655  0156+166  01_58_57.63  +16_55_47.3  <  0.12   0.22   0.28     3  NEW
J0159+5329  0155+532  01_59_13.69  +53_29_11.3  <  0.18   0.31   0.54     3  NEW
J0202+7949  0156+795  02_02_10.18  +79_49_00.4  <  0.09   0.14   0.20     5  NEW
J0203+5411  0200+539  02_03_46.65  +54_11_57.6  <  0.18   0.30   0.52     3  KNO
J0205+1444  0202+145  02_05_13.11  +14_44_32.3  <  0.13   0.23   0.29     3  KNO
J0205+2952  0202+296  02_05_10.88  +29_52_04.8  <  0.11   0.24   0.33     3  NEW
J0205+6448  0201+645  02_05_38.02  +64_48_49.5  <  0.11   0.23   0.54    12  NEW
J0205+6449  0201+645  02_05_05.15  +64_49_49.1  <  0.13   0.16   0.19     6  NEW
J0205+6449  0201+645  02_05_17.13  +64_49_46.8  <  0.10   0.22   0.52     9  NEW
J0205+6450  0201+646  02_05_34.68  +64_50_21.8  <  0.08   0.18   0.51    24  NEW
J0207+2930  0204+292  02_07_00.96  +29_30_40.2  <  0.11   0.26   0.35     3  NEW
J0207+2931  0204+292  02_07_09.87  +29_31_40.9  <  0.11   0.28   0.39     3  NEW
J0207+7956  0201+796  02_07_23.20  +79_56_02.2  <  0.23   0.41   0.74     3  NEW
J0209+2932  0206+293  02_09_08.64  +29_32_45.7  <  0.11   0.34   0.47     3  KNO
J0209+6141  0205+614  02_09_38.02  +61_41_10.9  <  0.17   0.34   0.59     3  NEW
J0210+1532  0207+153  02_10_11.99  +15_32_29.1  <  0.13   0.20   0.25     3  NEW
J0210+1532  0207+153  02_10_16.56  +15_32_50.1  <  0.13   0.20   0.24     3  NEW
J0210-0344  0207-039  02_10_16.94  -03_44_12.4  <  0.16   0.37   0.49     3  NEW
J0210-0633  0208-067  02_10_52.61  -06_33_37.8  <  0.14   0.30   0.49     6  NEW
J0212-0820  0210-085  02_12_34.94  -08_20_48.9  <  0.19   0.42   0.56     3  NEW
J0213+6014  0210+600  02_13_52.56  +60_14_28.7  <  0.09   0.22   0.36    11  NEW
J0214+5144  0210+515  02_14_17.93  +51_44_51.9  <  0.08   0.13   0.19     6  NEW
J0215+5109  0211+509  02_15_11.07  +51_09_41.3  <  0.08   0.12   0.14    11  NEW
J0216+6458  0212+647  02_16_29.04  +64_58_50.8  <  0.12   0.23   0.55    11  NEW
J0217+6554  0213+656  02_17_20.31  +65_54_54.2  <  0.13   0.15   0.18     6  NEW
J0217-0121  0215-015  02_17_54.99  -01_21_50.7  <  0.15   0.28   0.35     3  KNO
J0219+3328  0216+332  02_19_30.26  +33_28_51.7  <  0.11   0.38   0.54     3  NEW
J0220-0156  0218-021  02_20_54.28  -01_56_51.8  <  0.15   0.27   0.34     3  NEW
J0221+0827  0219+082  02_21_57.77  +08_27_11.0  <  0.08   0.23   0.42     6  NEW
J0223+4621  0220+461  02_23_53.93  +46_21_31.7  <  0.19   0.38   0.68     3  NEW
J0223+5448  0219+545  02_23_03.43  +54_48_49.0  <  0.18   0.30   0.53     3  NEW
J0223+6307  0219+628  02_23_29.60  +63_07_17.3  <  0.20   0.42   0.58     3  KNO
J0224+7655  0219+767  02_24_54.08  +76_55_54.8  <  0.23   0.43   0.79     3  NEW
J0225+6200  0221+617  02_25_25.57  +62_00_10.7  <  0.17   0.35   0.60     3  NEW
J0225+6203  0221+618  02_25_44.39  +62_03_37.3  <  0.20   0.39   0.70     3  NEW
J0225+6614  0221+660  02_25_42.76  +66_14_52.5  <  0.12   0.15   0.18     6  NEW
J0225-2421  0223-245  02_25_29.59  -24_21_16.5  <  0.20   0.22   0.24     3  NEW
J0226+3421  0223+341  02_26_10.33  +34_21_30.2  <  0.11   0.38   0.55     3  KNO
J0226+6215  0223+620  02_26_52.58  +62_15_54.3  <  0.13   0.16   0.19     6  NEW
J0227+6155  0223+617  02_27_33.83  +61_55_58.1  <  0.09   0.14   0.18    11  NEW
J0227-0621  0225-065  02_27_44.46  -06_21_07.9  <  0.14   0.30   0.49     6  NEW
J0228+5419  0224+540  02_28_25.69  +54_19_08.1  <  0.08   0.12   0.14    12  KNO
J0228-1247  0226-130  02_28_48.07  -12_47_07.3  <  0.18   0.29   0.35     3  NEW
J0229+7743  0223+774  02_29_14.66  +77_43_16.8  <  0.23   0.41   0.75     3  NEW
J0230+4502  0227+448  02_30_49.92  +45_02_07.4  <  0.08   0.15   0.23     8  NEW
J0231+6250  0228+626  02_31_59.15  +62_50_34.2  <  0.13   0.21   0.61    15  NEW
J0231+6359  0227+637  02_31_26.70  +63_59_44.3  <  0.13   0.15   0.18     6  NEW
J0231-2040  0229-208  02_31_39.15  -20_40_35.2  <  0.09   0.12   0.15     5  NEW
J0232+3423  0229+341  02_32_28.92  +34_23_31.4  <  0.11   0.21   0.43     8  NEW
J0232+3423  0229+341  02_32_28.92  +34_23_31.4  <  0.11   0.34   0.49     3  NEW
J0233+3442  0230+344  02_33_20.42  +34_42_53.9  <  0.11   0.29   0.40     3  KNO
J0233+6126  0229+612  02_33_26.13  +61_26_21.1  <  0.13   0.15   0.18     6  NEW
J0233-0455  0230-051  02_33_22.51  -04_55_05.4  <  0.14   0.30   0.49     6  NEW
J0236+3338  0233+334  02_36_52.39  +33_38_37.2  <  0.26   0.28   0.29     2  NEW
J0236+3612  0233+359  02_36_38.26  +36_12_40.2  <  0.11   0.24   0.32     3  NEW
J0237+4342  0233+434  02_37_01.20  +43_42_04.1  <  0.18   0.36   0.65     3  KNO
J0237+6457  0233+647  02_37_50.51  +64_57_54.4  <  0.21   0.39   0.70     3  NEW
J0238+4712  0234+469  02_38_16.50  +47_12_18.5  <  0.18   0.32   0.57     3  KNO
J0238+5911  0234+589  02_38_02.57  +59_11_51.2  <  0.18   0.32   0.56     3  NEW
J0239-1348  0237-140  02_39_26.01  -13_48_43.6  <  0.17   0.25   0.33     2  NEW
J0241+5936  0238+593  02_41_55.03  +59_36_13.9  <  0.08   0.17   0.46    21  NEW
J0241+6126  0237+612  02_41_33.88  +61_26_29.4  <  0.13   0.15   0.18     6  NEW
J0242+1742  0239+175  02_42_24.26  +17_42_58.8  <  0.21   0.22   0.24     2  KNO
J0242+3226  0239+322  02_42_07.25  +32_26_03.5  <  0.11   0.20   0.25     3  NEW
J0243+6155  0239+617  02_43_35.47  +61_55_54.7  <  0.13   0.15   0.18     6  NEW
J0244+6527  0240+652  02_44_37.07  +65_27_52.0  <  0.21   0.37   0.66     3  NEW
J0246+1823  0243+181  02_46_11.83  +18_23_30.3  <  0.11   0.16   0.21     2  NEW
J0248+6214  0245+620  02_48_58.85  +62_14_09.4  <  0.13   0.15   0.18     6  NEW
J0248-0415  0245-044  02_48_09.80  -04_15_07.4  <  0.14   0.32   0.54     6  NEW
J0249+1820  0246+181  02_49_09.78  +18_20_03.5  <  0.12   0.19   0.24     3  NEW
J0251+3734  0248+373  02_51_59.23  +37_34_18.4  <  0.15   0.20   0.24     3  NEW
J0251+6213  0247+620  02_51_28.47  +62_13_26.1  <  0.11   0.22   0.44     9  NEW
J0254+3625  0250+362  02_54_00.03  +36_25_51.5  <  0.10   0.14   0.17     3  NEW
J0255+1728  0252+172  02_55_06.74  +17_28_19.2  <  0.12   0.19   0.24     3  NEW
J0256+5736  0252+574  02_56_28.96  +57_36_43.2  <  0.08   0.16   0.38    23  NEW
J0259+1355  0256+137  02_59_39.33  +13_55_24.3  <  0.10   0.17   0.25     6  NEW
J0300+5209  0256+519  03_00_21.68  +52_09_45.5  <  0.08   0.15   0.25    18  NEW
J0303+6027  0259+602  03_03_17.19  +60_27_52.1  <  0.10   0.17   0.37    23  NEW
J0304+5552  0300+556  03_04_38.37  +55_52_38.9  <  0.08   0.14   0.21    11  NEW
J0305+6257  0301+627  03_05_53.96  +62_57_22.6  <  0.20   0.35   0.61     3  NEW
J0307-1258  0305-131  03_07_23.58  -12_58_21.8  <  0.22   0.52   0.68     3  NEW
J0308+6955  0303+697  03_08_27.82  +69_55_58.9  <  0.09   0.13   0.17     6  NEW
J0309+5104  0305+508  03_09_12.80  +51_04_47.5  <  0.07   0.14   0.23    12  NEW
J0310+5650  0306+566  03_10_17.25  +56_50_16.1  <  0.07   0.13   0.17    12  NEW
J0310+6119  0306+611  03_10_19.26  +61_19_00.4  <  0.09   0.19   0.35    12  NEW
J0311+2530  0308+253  03_11_40.88  +25_30_09.5  <  0.11   0.19   0.24     3  NEW
J0312+2638  0309+264  03_12_03.83  +26_38_40.4  <  0.11   0.19   0.25     3  NEW
J0312+5245  0309+525  03_12_50.62  +52_45_25.6  <  0.16   0.19   0.22     5  NEW
J0314+5614  0310+560  03_14_29.20  +56_14_04.8  <  0.08   0.13   0.17    12  NEW
J0317+5318  0313+531  03_17_01.35  +53_18_27.2  <  0.15   0.19   0.22     6  NEW
J0319+5142  0316+515  03_19_55.87  +51_42_28.0  <  0.15   0.18   0.21     6  NEW
J0320+5532  0317+553  03_20_52.67  +55_32_27.2  <  0.07   0.12   0.17    11  NEW
J0326+5739  0322+574  03_26_40.06  +57_39_18.7  <  0.13   0.15   0.17     5  NEW
J0327+5522  0323+552  03_27_44.71  +55_22_28.9  <  0.18   0.32   0.57     3  NEW
J0329+3947  0326+396  03_29_23.89  +39_47_32.6  <  0.10   0.17   0.25     6  NEW
J0329+5332  0326+533  03_29_52.16  +53_32_34.4  <  0.18   0.35   0.61     3  NEW
J0334+5437  0331+544  03_34_55.94  +54_37_23.6  <  0.12   0.14   0.16     6  NEW
J0335+5503  0331+548  03_35_24.13  +55_03_28.0  <  0.12   0.15   0.17     6  NEW
J0337+4741  0333+475  03_37_11.67  +47_41_31.6  <  0.10   0.11   0.13     6  NEW
J0337+5045  0333+505  03_37_39.38  +50_45_20.1  <  0.17   0.19   0.23     6  NEW
J0337+5045  0333+505  03_37_39.38  +50_45_20.1  <  0.18   0.30   0.53     3  NEW
J0338+5640  0334+565  03_38_36.73  +56_40_48.8  <  0.12   0.14   0.16     6  NEW
J0339+6008  0335+599  03_39_09.39  +60_08_56.9  <  0.45   0.49   0.54     2  KNO
J0339-0133  0336-017  03_39_00.80  -01_33_07.0  <  0.14   0.18   0.24     8  NEW
J0342+4809  0338+480  03_42_10.35  +48_09_46.9  <  0.10   0.11   0.12     5  KNO
J0342-0435  0339-047  03_42_08.55  -04_35_38.3  <  0.12   0.15   0.20     8  NEW
J0343+5729  0339+573  03_43_44.76  +57_29_08.6  <  0.12   0.14   0.16     5  NEW
J0345-0023  0343-005  03_45_33.72  -00_23_02.5  <  0.13   0.26   0.66     6  NEW
J0346+4746  0342+476  03_46_29.57  +47_46_37.4  <  0.18   0.31   0.55     3  NEW
J0347+2339  0344+235  03_47_57.11  +23_39_55.3  <  0.24   0.43   0.62     2  KNO
J0348+3353  0345+337  03_48_46.90  +33_53_15.6  <  0.11   0.19   0.25     3  NEW
J0348+4044  0344+405  03_48_01.19  +40_44_23.9  <  0.12   0.19   0.27     6  NEW
J0349-2401  0347-241  03_49_15.35  -24_01_13.1  <  0.11   0.15   0.20     6  NEW
J0350+5138  0346+514  03_50_25.05  +51_38_38.7  <  0.19   0.78   1.18     3  KNO
J0350+5201  0346+518  03_50_44.40  +52_01_22.0  <  0.19   0.77   1.15     3  NEW
J0351+1712  0348+170  03_51_07.79  +17_12_23.9  <  0.13   0.26   0.34     3  NEW
J0351-0301  0348-031  03_51_15.36  -03_01_17.8  <  0.16   0.27   0.62     5  KNO
J0352+1754  0350+177  03_52_52.91  +17_54_36.7  <  0.12   0.26   0.34     3  NEW
J0352+2624  0349+262  03_52_04.34  +26_24_18.0  <  0.11   0.19   0.24     3  NEW
J0353+5416  0349+541  03_53_16.14  +54_16_56.7  <  0.18   0.69   1.49     6  NEW
J0354-0308  0351-032  03_54_14.70  -03_08_04.3  <  0.13   0.26   0.68     6  NEW
J0354-1514  0352-153  03_54_31.05  -15_14_22.9  <  0.15   0.77   1.79     6  NEW
J0356+0013  0354+000  03_56_54.11  +00_13_34.7  <  0.13   0.28   0.75     6  NEW
J0357+2940  0354+295  03_57_12.14  +29_40_08.9  <  0.11   0.19   0.25     3  NEW
J0358+1025  0356+102  03_58_53.62  +10_25_43.7  <  0.18   0.43   0.79     3  KNO
J0358+4801  0355+478  03_58_47.43  +48_01_29.5  <  0.10   0.11   0.12     5  NEW
J0359+1436  0356+144  03_59_00.91  +14_36_22.5  <  0.17   0.30   0.65     6  NEW
J0402-1458  0359-151  04_02_16.78  -14_58_20.9  <  0.15   0.19   0.21     3  KNO
J0404+4706  0400+469  04_04_28.03  +47_06_30.3  <  0.10   0.11   0.12     6  NEW
J0405+1610  0402+160  04_05_01.18  +16_10_25.4  <  0.17   0.17   0.18     2  NEW
J0405+1806  0402+179  04_05_19.72  +18_06_09.0  <  0.17   0.24   0.43     6  NEW
J0405-0739  0402-077  04_05_00.89  -07_39_22.5  <  0.15   0.17   0.19     9  NEW
J0406+2511  0403+250  04_06_26.00  +25_11_30.9  <  0.11   0.17   0.23     6  NEW
J0406+6055  0402+607  04_06_59.33  +60_55_14.7  <  0.09   0.13   0.17     8  NEW
J0408+4259  0404+428  04_08_04.52  +42_59_57.0  <  0.11   0.34   0.49     3  NEW
J0409+3046  0406+306  04_09_15.48  +30_46_47.7  <  0.08   0.12   0.15     8  NEW
J0409-1757  0406-180  04_09_06.68  -17_57_09.4  <  0.15   0.19   0.22     3  NEW
J0410-1251  0407-129  04_10_13.96  -12_51_11.0  <  0.14   0.16   0.17     2  NEW
J0411+5109  0407+510  04_11_08.05  +51_09_58.5  <  0.07   0.14   0.24    12  NEW
J0411+5109  0407+510  04_11_08.05  +51_09_58.5  <  0.07   0.15   0.26    12  NEW
J0411+5109  0407+510  04_11_09.46  +51_09_46.6  <  0.13   0.25   0.42     9  NEW
J0412+1856  0409+188  04_12_45.94  +18_56_37.0  <  0.17   0.26   0.44     3  KNO
J0414+1415  0411+141  04_14_31.27  +14_15_56.1  <  0.10   0.13   0.15     9  NEW
J0414+4848  0410+486  04_14_39.20  +48_48_14.0  <  0.11   0.30   1.04    23  NEW
J0414-1244  0411-128  04_14_15.77  -12_44_22.3  <  0.09   0.19   0.33     6  NEW
J0418+5453  0414+547  04_18_46.19  +54_53_46.1  <  0.12   0.14   0.15     5  NEW
J0418+5457  0414+548  04_18_19.34  +54_57_15.3  <  0.18   0.38   0.52     3  KNO
J0419+5258  0415+528  04_19_32.93  +52_58_41.5  <  0.16   0.20   0.26     6  NEW
J0419+5309  0415+530  04_19_53.02  +53_09_06.6  <  0.09   0.18   0.44    22  NEW
J0421+4352  0418+437  04_21_51.77  +43_52_10.4  <  0.19   0.75   1.12     3  KNO
J0422+1407  0419+140  04_22_28.95  +14_07_48.7  <  0.12   0.14   0.16     9  NEW
J0423+4053  0419+407  04_23_18.90  +40_53_33.9  <  0.11   0.36   0.51     3  NEW
J0423+4330  0419+433  04_23_30.37  +43_30_35.2  <  0.11   0.35   0.50     3  NEW
J0424+2126  0421+213  04_24_16.12  +21_26_30.6  <  0.12   0.38   0.54     3  NEW
J0425+0833  0422+084  04_25_38.68  +08_33_32.8  <  0.18   0.35   0.63     3  NEW
J0425+1755  0422+178  04_25_24.43  +17_55_25.3  <  0.12   0.28   0.38     3  NEW
J0426+2952  0423+297  04_26_30.26  +29_52_23.1  <  0.09   0.16   0.25     6  NEW
J0427+0853  0424+087  04_27_25.05  +08_53_30.3  <  0.18   0.34   0.61     3  NEW
J0427+1752  0425+177  04_27_56.98  +17_52_42.8  <  0.12   0.34   0.47     3  NEW
J0428+0932  0425+094  04_28_14.74  +09_32_41.7  <  0.14   0.15   0.17     6  NEW
J0428+1144  0425+116  04_28_31.19  +11_44_58.2  <  0.10   0.11   0.12     6  NEW
J0428+1146  0425+116  04_28_30.79  +11_46_52.0  <  0.10   0.11   0.12     6  NEW
J0428+5518  0424+551  04_28_46.30  +55_18_11.0  <  0.14   0.55   1.90    12  NEW
J0431+0112  0428+011  04_31_06.81  +01_12_54.8  <  0.13   0.15   0.17     3  NEW
J0431+5231  0427+524  04_31_16.11  +52_31_21.7  <  0.15   0.20   0.28     6  NEW
J0434-1311  0431-132  04_34_13.14  -13_11_05.2  <  0.14   0.16   0.18     3  NEW
J0434-1322  0431-134  04_34_09.15  -13_22_19.5  <  0.14   0.16   0.17     3  NEW
J0434-1322  0431-134  04_34_09.15  -13_22_19.5  <  0.10   0.15   0.19     9  NEW
J0436+5052  0432+507  04_36_49.72  +50_52_42.2  <  0.09   0.18   0.29    11  NEW
J0436+5110  0432+510  04_36_08.20  +51_10_59.9  <  0.19   0.76   1.15     3  KNO
J0436+5112  0432+511  04_36_21.08  +51_12_54.2  <  0.09   0.16   0.24    11  NEW
J0438+4848  0435+487  04_38_59.11  +48_48_47.0  <  0.19   0.31   0.55     3  NEW
J0438+5132  0434+514  04_38_03.24  +51_32_53.0  <  0.15   0.22   0.29     5  NEW
J0440+4244  0436+426  04_40_07.87  +42_44_40.2  <  0.19   0.92   2.07     6  KNO
J0442+0011  0439+001  04_42_30.17  +00_11_39.9  <  0.13   0.18   0.25     5  NEW
J0444+0546  0441+056  04_44_39.08  +05_46_13.3  <  0.13   0.22   0.46     5  NEW
J0444+4642  0441+466  04_44_46.19  +46_42_57.7  <  0.25   0.41   0.64     6  NEW
J0445-1552  0442-159  04_45_11.54  -15_52_13.1  <  0.14   0.16   0.17     3  NEW
J0446+3900  0442+389  04_46_11.49  +39_00_17.1  <  0.17   0.41   0.74     6  KNO
J0446+3945  0442+396  04_46_17.83  +39_45_03.0  <  0.21   0.34   0.54     3  NEW
J0448+3629  0445+364  04_48_35.16  +36_29_31.4  <  0.18   0.39   0.53     3  KNO
J0448+4502  0445+449  04_48_55.34  +45_02_40.4  <  0.16   0.26   0.43     3  NEW
J0449+4217  0446+422  04_49_33.58  +42_17_47.8  <  0.16   0.26   0.42     3  NEW
J0449+4345  0445+436  04_49_26.37  +43_45_22.4  <  0.10   0.11   0.12     5  NEW
J0449+4501  0445+449  04_49_03.88  +45_01_36.4  <  0.16   0.26   0.42     3  NEW
J0450+4621  0446+462  04_50_35.91  +46_21_23.8  <  0.16   0.29   0.54     9  KNO
J0451+4819  0447+482  04_51_44.10  +48_19_48.0  <  0.17   0.38   0.51     3  NEW
J0451-1729  0449-175  04_51_20.02  -17_29_47.6  <  0.15   0.18   0.23     5  NEW
J0454+3724  0450+373  04_54_09.46  +37_24_09.4  <  0.07   0.11   0.18     3  NEW
J0454+4213  0451+421  04_54_37.69  +42_13_00.7  <  0.09   0.11   0.12     6  NEW
J0454+5536  0449+555  04_54_00.95  +55_36_47.1  <  0.21   0.38   0.69     3  NEW
J0454+5757  0450+578  04_54_20.07  +57_57_40.8  <  0.20   0.35   0.63     3  NEW
J0455+0624  0452+063  04_55_03.09  +06_24_53.8  <  0.13   0.23   0.51     6  NEW
J0455+0655  0452+068  04_55_20.71  +06_55_38.8  <  0.13   0.24   0.57     6  KNO
J0455+4803  0451+479  04_55_07.18  +48_03_47.4  <  0.15   0.22   0.32     6  NEW
J0456+4723  0452+473  04_56_10.67  +47_23_37.0  <  0.15   0.22   0.32     6  NEW
J0456+5633  0452+564  04_56_32.98  +56_33_51.6  <  0.14   0.19   0.26     6  NEW
J0459+0519  0457+052  04_59_45.94  +05_19_21.7  <  0.13   0.19   0.39     6  NEW
J0459+0520  0457+052  04_59_41.68  +05_20_15.2  <  0.13   0.21   0.44     6  NEW
J0459+3106  0456+310  04_59_33.03  +31_06_34.2  <  0.11   0.25   0.33     3  KNO
J0459+4552  0455+458  04_59_30.78  +45_52_48.0  <  0.15   0.22   0.31     6  NEW
J0500+0130  0458+014  05_00_38.62  +01_30_18.6  <  0.11   0.18   0.24     9  NEW
J0500+5716  0455+572  05_00_05.34  +57_16_34.7  <  0.14   0.18   0.25     6  NEW
J0502+3436  0459+345  05_02_29.91  +34_36_34.9  <  0.17   0.54   1.83    12  NEW
J0502+4746  0458+476  05_02_25.80  +47_46_04.9  <  0.19   0.33   0.58     3  NEW
J0503+3403  0500+339  05_03_56.78  +34_03_28.1  <  0.16   0.34   0.46     3  KNO
J0503-2128  0501-215  05_03_48.08  -21_28_31.3  <  0.15   0.18   0.20     3  KNO
J0504+3245  0501+326  05_04_38.34  +32_45_52.6  <  0.07   0.14   0.26     6  NEW
J0504+3805  0501+380  05_04_43.07  +38_05_39.0  <  0.11   0.35   0.49     3  NEW
J0504+3807  0501+380  05_04_41.29  +38_07_13.1  <  0.07   0.26   0.78    12  NEW
J0504+3805  0501+380  05_04_43.07  +38_05_39.0  <  0.07   0.11   0.18     3  NEW
J0504+3805  0501+380  05_04_43.16  +38_05_02.8  <  0.09   0.33   0.88     9  NEW
J0505+6305  0500+630  05_05_27.39  +63_05_35.9  <  0.21   0.37   0.68     3  NEW
J0505-0419  0503-043  05_05_51.20  -04_19_25.8  <  0.10   0.16   0.25     9  NEW
J0507+0307  0504+030  05_07_36.48  +03_07_52.2  <  0.12   0.23   0.41    11  NEW
J0507+4645  0503+466  05_07_23.65  +46_45_42.3  <  0.18   0.74   1.10     3  KNO
J0508-2020  0506-203  05_08_47.94  -20_20_07.1  <  0.15   0.18   0.19     3  NEW
J0509+3528  0505+354  05_09_05.84  +35_28_17.2  <  0.19   0.92   2.09     6  KNO
J0510+2909  0507+290  05_10_39.35  +29_09_12.8  <  0.11   0.22   0.32     9  NEW
J0511+3759  0507+379  05_11_00.01  +37_59_26.7  <  0.15   0.51   1.47     8  NEW
J0511+3809  0508+380  05_11_32.55  +38_09_13.7  <  0.07   0.08   0.08     2  NEW
J0511-2201  0508-220  05_11_00.63  -22_01_56.7  <  0.20   0.20   0.20     2  NEW
J0513+3726  0510+373  05_13_25.27  +37_26_30.3  <  0.16   0.32   0.60     5  NEW
J0513+3845  0510+387  05_13_54.88  +38_45_58.6  <  0.19   0.95   2.17     6  NEW
J0513+4006  0510+400  05_13_46.31  +40_06_18.3  <  0.09   0.11   0.12     6  NEW
J0514+0525  0511+053  05_14_07.06  +05_25_42.9  <  0.18   0.28   0.47     3  NEW
J0514+3111  0510+311  05_14_07.93  +31_11_00.2  <  0.16   0.33   0.44     3  NEW
J0514+4025  0510+403  05_14_02.83  +40_25_24.3  <  0.09   0.11   0.12     5  NEW
J0515+5401  0511+539  05_15_25.61  +54_01_47.8  <  0.13   0.16   0.20     5  NEW
J0515-1255  0512-129  05_15_17.51  -12_55_27.8  <  0.11   0.17   0.26     8  NEW
J0516-1537  0514-156  05_16_57.18  -15_37_10.3  <  0.15   0.16   0.17     2  KNO
J0516-1603  0514-161  05_16_15.92  -16_03_07.6  <  0.15   0.17   0.19     2  KNO
J0519+2744  0516+276  05_19_33.50  +27_44_00.2  <  0.11   0.37   0.54     3  NEW
J0520+0204  0517+020  05_20_29.19  +02_04_25.1  <  0.15   0.25   0.41     3  NEW
J0520+4528  0517+454  05_20_47.51  +45_28_35.6  <  0.20   0.39   0.58     2  NEW
J0521-0612  0519-062  05_21_49.55  -06_12_51.4  <  0.18   0.19   0.19     3  NEW
J0521-0807  0519-081  05_21_55.95  -08_07_56.4  <  0.14   0.16   0.18     3  NEW
J0522+3331  0519+334  05_22_55.24  +33_31_56.2  <  0.07   0.15   0.27     6  NEW
J0523+4113  0520+411  05_23_55.78  +41_13_50.8  <  0.17   0.36   0.48     3  KNO
J0524+0749  0521+077  05_24_24.04  +07_49_57.1  <  0.09   0.14   0.19     9  NEW
J0524+2812  0521+281  05_24_23.51  +28_12_32.1  <  0.11   0.36   0.52     3  NEW
J0524+2812  0521+281  05_24_23.51  +28_12_32.1  <  0.11   0.35   0.50     3  NEW
J0524+7034  0518+705  05_24_13.43  +70_34_52.9  <  0.16   0.29   0.50     6  KNO
J0526+6317  0521+632  05_26_06.77  +63_17_28.9  <  0.17   0.33   0.60     6  NEW
J0527-1241  0525-127  05_27_28.23  -12_41_50.3  <  0.11   0.17   0.28     9  NEW
J0528+2838  0525+285  05_28_43.24  +28_38_12.9  <  0.16   0.24   0.33     6  NEW
J0528+3424  0524+343  05_28_17.84  +34_24_32.3  <  0.14   0.27   0.57    12  NEW
J0528+3426  0524+343  05_28_13.18  +34_26_07.7  <  0.07   0.24   0.58    18  NEW
J0529+2500  0526+249  05_29_10.17  +25_00_51.6  <  0.17   0.24   0.33     6  NEW
J0529+3352  0526+338  05_29_51.69  +33_52_18.2  <  0.07   0.15   0.31    12  NEW
J0529-0126  0527-014  05_29_38.57  -01_26_33.3  <  0.13   0.26   0.34     3  NEW
J0529-0153  0526-019  05_29_05.63  -01_53_22.0  <  0.30   0.32   0.35     2  NEW
J0530+3102  0527+310  05_30_30.25  +31_02_20.2  <  0.16   0.24   0.31     5  NEW
J0532+0120  0529+012  05_32_08.77  +01_20_06.3  <  0.15   0.25   0.41     3  NEW
J0533+1830  0530+184  05_33_51.63  +18_30_28.3  <  0.12   0.22   0.29     3  NEW
J0533+2243  0530+226  05_33_36.92  +22_43_44.2  <  0.17   0.24   0.33     6  NEW
J0533+3451  0529+348  05_33_12.78  +34_51_30.0  <  0.07   0.14   0.27    12  NEW
J0533+4210  0530+421  05_33_56.48  +42_10_54.4  <  0.14   0.29   0.51     6  KNO
J0534+1927  0531+194  05_34_44.50  +19_27_21.5  <  0.12   0.23   0.31     3  KNO
J0534+2200  0531+219  05_34_35.80  +22_00_36.8  <  0.19   0.30   0.40     5  NEW
J0534+2732  0531+275  05_34_25.73  +27_32_23.9  <  0.14   0.15   0.16     3  NEW
J0534+6900  0529+689  05_34_42.54  +69_00_05.1  <  0.21   0.35   0.63     3  NEW
J0534+6903  0529+690  05_34_45.09  +69_03_24.1  <  0.16   0.28   0.47     6  NEW
J0535+1942  0532+196  05_35_03.59  +19_42_21.0  <  0.12   0.24   0.32     3  KNO
J0535+3249  0532+327  05_35_52.07  +32_49_17.8  <  0.11   0.26   0.46     5  NEW
J0535+3910  0532+391  05_35_55.12  +39_10_58.8  <  0.14   0.24   0.37     5  NEW
J0536+0944  0533+097  05_36_31.97  +09_44_20.6  <  0.12   0.24   0.33     3  KNO
J0537+1952  0534+198  05_37_41.37  +19_52_52.1  <  0.09   0.10   0.12     6  NEW
J0537+3418  0534+342  05_37_45.12  +34_18_07.8  <  0.21   0.32   0.52     3  NEW
J0538+1615  0535+162  05_38_03.00  +16_15_28.7  <  0.19   0.33   0.57     3  NEW
J0538+3551  0535+358  05_38_31.08  +35_51_08.7  <  0.15   0.51   1.26    12  NEW
J0539+1551  0536+158  05_39_32.07  +15_51_59.5  <  0.12   0.23   0.30     3  NEW
J0539+3308  0535+331  05_39_09.67  +33_08_15.5  <  0.18   0.45   0.83     6  KNO
J0540+1728  0537+174  05_40_46.05  +17_28_39.2  <  0.12   0.23   0.30     3  NEW
J0540+2507  0537+251  05_40_14.34  +25_07_55.3  <  0.20   0.47   0.84     6  KNO
J0540+3542  0537+356  05_40_52.73  +35_42_18.6  <  0.09   0.30   0.75    12  NEW
J0540-0415  0538-042  05_40_58.23  -04_15_28.8  <  0.11   0.14   0.17     6  NEW
J0540-0415  0538-042  05_40_58.23  -04_15_28.8  <  0.11   0.15   0.17     6  NEW
J0541+2345  0538+237  05_41_20.54  +23_45_37.4  <  0.13   0.14   0.16     3  NEW
J0541+2842  0538+286  05_41_14.23  +28_42_01.2  <  0.18   0.21   0.23     3  NEW
J0541+3126  0538+314  05_41_35.30  +31_26_44.4  <  0.11   0.44   1.26    12  NEW
J0541+3301  0538+330  05_41_49.43  +33_01_31.9  <  0.06   0.16   0.29     6  NEW
J0541+3551  0537+358  05_41_03.36  +35_51_06.8  <  0.07   0.14   0.25     6  NEW
J0542+2901  0539+290  05_42_11.81  +29_01_47.8  <  0.20   0.32   0.51     3  NEW
J0542-0453  0540-049  05_42_39.12  -04_53_45.8  <  0.11   0.15   0.18     5  NEW
J0542-0453  0540-049  05_42_39.12  -04_53_45.8  <  0.11   0.15   0.17     6  NEW
J0542-0453  0540-049  05_42_39.12  -04_53_45.8  <  0.11   0.15   0.17     6  NEW
J0543+1845  0540+187  05_43_27.66  +18_45_42.9  <  0.26   0.29   0.31     2  NEW
J0543+3023  0540+303  05_43_54.21  +30_23_39.6  <  0.06   0.13   0.22    12  NEW
J0544+1648  0541+167  05_44_44.18  +16_48_48.9  <  0.09   0.11   0.12     6  NEW
J0544+2655  0541+269  05_44_09.84  +26_55_54.1  <  0.07   0.17   0.33     6  NEW
J0545+2525  0542+254  05_45_18.19  +25_25_28.6  <  0.07   0.16   0.32     5  NEW
J0546+0005  0544+000  05_46_44.87  +00_05_24.1  <  0.11   0.13   0.15     6  NEW
J0548+2210  0545+221  05_48_03.93  +22_10_35.4  <  0.09   0.10   0.12     6  NEW
J0548+2614  0545+262  05_48_52.14  +26_14_50.6  <  0.16   0.44   1.24    12  NEW
J0548+2636  0545+265  05_48_44.28  +26_36_00.3  <  0.22   0.34   0.54     3  NEW
J0548+3206  0545+320  05_48_31.14  +32_06_04.5  <  0.06   0.14   0.23    12  NEW
J0549+2031  0546+205  05_49_36.89  +20_31_27.6  <  0.11   0.23   0.32     3  NEW
J0549+2737  0545+276  05_49_06.80  +27_37_11.0  <  0.12   0.24   0.39     6  NEW
J0549+2753  0546+278  05_49_45.29  +27_53_01.6  <  0.07   0.22   0.49    12  NEW
J0550+0146  0547+017  05_50_21.79  +01_46_20.6  <  0.11   0.13   0.15     6  NEW
J0551+1033  0548+105  05_51_23.17  +10_33_26.6  <  0.18   0.28   0.46     3  NEW
J0551+2557  0548+259  05_51_42.33  +25_57_49.6  <  0.22   0.35   0.57     3  NEW
J0551+2644  0548+267  05_51_09.81  +26_44_58.2  <  0.07   0.13   0.26     5  NEW
J0551+2846  0547+287  05_51_09.30  +28_46_29.5  <  0.06   0.14   0.23     6  NEW
J0552+1550  0549+158  05_52_08.67  +15_50_10.9  <  0.09   0.11   0.12     6  NEW
J0552+7240  0546+726  05_52_53.00  +72_40_45.1  <  0.08   0.12   0.15     6  KNO
J0553+1439  0550+146  05_53_38.02  +14_39_29.6  <  0.09   0.11   0.12     6  NEW
J0553+1550  0550+158  05_53_42.38  +15_50_53.0  <  0.10   0.11   0.12     5  NEW
J0553+1936  0550+195  05_53_42.12  +19_36_30.0  <  0.12   0.24   0.32     3  NEW
J0553+3117  0550+312  05_53_21.59  +31_17_51.0  <  0.21   0.33   0.55     3  NEW
J0554+6857  0548+689  05_54_00.80  +68_57_54.4  <  0.16   0.26   0.43     6  KNO
J0555+1232  0552+125  05_55_33.51  +12_32_20.4  <  0.19   0.32   0.55     3  NEW
J0556+2610  0553+261  05_56_22.86  +26_10_28.2  <  0.07   0.16   0.30     6  NEW
J0556+4606  0552+460  05_56_23.86  +46_06_17.4  <  0.09   0.21   0.37     6  NEW
J0557+1759  0554+179  05_57_11.65  +17_59_43.0  <  0.09   0.11   0.12     6  NEW
J0558+3418  0554+343  05_58_00.08  +34_18_48.3  <  0.07   0.16   0.28     6  KNO
J0559+1908  0556+191  05_59_55.70  +19_08_52.5  <  0.21   0.34   0.54     3  NEW
J0559+2818  0556+283  05_59_40.68  +28_18_17.4  <  0.20   0.32   0.53     3  NEW
J0601+1922  0559+193  06_01_57.97  +19_22_16.3  <  0.18   0.31   0.53     3  NEW
J0602+1034  0559+105  06_02_26.69  +10_34_40.1  <  0.10   0.11   0.13     6  NEW
J0602+3149  0558+318  06_02_01.66  +31_49_26.7  <  0.17   0.27   0.43     3  NEW
J0602+4212  0559+422  06_02_58.94  +42_12_10.0  <  0.20   0.30   0.51     3  KNO
J0603+2159  0600+219  06_03_51.55  +21_59_37.6  <  0.18   0.30   0.52     3  KNO
J0603+2957  0600+299  06_03_55.85  +29_57_05.3  <  0.11   0.24   0.43     6  KNO
J0604+2415  0601+242  06_04_39.98  +24_15_14.1  <  0.11   0.24   0.45     6  NEW
J0604+4413  0600+442  06_04_35.62  +44_13_58.5  <  0.20   0.31   0.53     3  KNO
J0606+7116  0601+712  06_06_59.56  +71_16_31.8  <  0.16   0.23   0.32     5  NEW
J0607+2637  0604+266  06_07_44.82  +26_37_09.2  <  0.11   0.24   0.43     6  NEW
J0607+7115  0601+712  06_07_26.81  +71_15_57.5  <  0.16   0.25   0.39     6  NEW
J0608+0954  0606+099  06_08_47.42  +09_54_49.2  <  0.18   0.27   0.45     3  NEW
J0608+2137  0605+216  06_08_27.32  +21_37_41.3  <  0.11   0.23   0.39     6  NEW
J0609+1622  0606+163  06_09_33.51  +16_22_07.0  <  0.18   0.29   0.48     3  NEW
J0609+2031  0606+205  06_09_19.08  +20_31_24.8  <  0.09   0.11   0.12     6  NEW
J0609+2034  0606+205  06_09_24.10  +20_34_51.9  <  0.09   0.18   0.49    12  NEW
J0610-0725  0607-074  06_10_01.91  -07_25_04.5  <  0.15   0.16   0.17     3  NEW
J0611+1726  0608+174  06_11_27.22  +17_26_10.0  <  0.09   0.20   0.63    12  NEW
J0612+0541  0609+057  06_12_12.83  +05_41_34.8  <  0.11   0.14   0.16     6  NEW
J0612+1759  0609+180  06_12_43.37  +17_59_22.4  <  0.10   0.11   0.13     6  NEW
J0612+1759  0609+180  06_12_43.37  +17_59_22.4  <  0.10   0.11   0.13     6  NEW
J0612+4122  0609+413  06_12_51.18  +41_22_37.4  <  0.20   0.38   0.55     2  KNO
J0614+1221  0612+123  06_14_53.44  +12_21_22.9  <  0.09   0.22   0.89    18  NEW
J0615+0726  0613+074  06_15_52.30  +07_26_18.3  <  0.10   0.12   0.13     6  NEW
J0616+0734  0613+075  06_16_14.04  +07_34_04.2  <  0.10   0.20   0.59    12  NEW
J0616+1155  0613+119  06_16_22.32  +11_55_53.9  <  0.19   0.29   0.48     3  NEW
J0617+1640  0614+166  06_17_43.57  +16_40_37.0  <  0.10   0.12   0.14     6  NEW
J0618+1336  0616+136  06_18_57.50  +13_36_31.5  <  0.19   0.28   0.46     3  NEW
J0618+1516  0615+153  06_18_45.37  +15_16_52.2  <  0.10   0.22   0.70    12  NEW
J0618+4207  0614+421  06_18_08.63  +42_07_59.9  <  0.20   0.33   0.56     3  NEW
J0619+0506  0616+051  06_19_00.21  +05_06_30.8  <  0.11   0.14   0.16     6  NEW
J0619+0736  0616+076  06_19_09.97  +07_36_41.2  <  0.10   0.12   0.14     6  KNO
J0619-2054  0617-208  06_19_37.23  -20_54_13.7  <  0.11   0.17   0.28     9  NEW
J0620+2102  0617+210  06_20_19.52  +21_02_29.5  <  0.12   0.23   0.41     6  KNO
J0621+0438  0619+046  06_21_52.90  +04_38_34.5  <  0.13   0.15   0.16     3  NEW
J0621+0529  0618+055  06_21_37.72  +05_29_19.2  <  0.19   0.30   0.50     3  NEW
J0621+1432  0618+145  06_21_41.09  +14_32_11.9  <  0.19   0.28   0.45     3  NEW
J0621+7605  0614+761  06_21_18.79  +76_05_04.5  <  0.08   0.12   0.16     6  KNO
J0621+7605  0614+761  06_21_18.79  +76_05_04.5  <  0.08   0.12   0.16     6  KNO
J0621-1259  0619-129  06_21_42.82  -12_59_13.9  <  0.10   0.16   0.27     7  NEW
J0622+2200  0619+220  06_22_50.64  +22_00_25.6  <  0.17   0.31   0.53     3  NEW
J0624+1053  0621+109  06_24_27.36  +10_53_19.5  <  0.10   0.12   0.14     6  NEW
J0625+0435  0623+046  06_25_51.89  +04_35_40.2  <  0.13   0.15   0.17     3  NEW
J0625+1440  0622+147  06_25_45.92  +14_40_19.7  <  0.16   0.29   0.50     3  KNO
J0625+1505  0622+151  06_25_22.62  +15_05_36.0  <  0.12   0.26   0.45     6  NEW
J0625-1541  0623-156  06_25_17.11  -15_41_40.3  <  0.17   0.18   0.18     3  NEW
J0626+2623  0623+264  06_26_55.12  +26_23_17.8  <  0.14   0.31   0.78     9  NEW
J0627+0324  0625+034  06_27_38.28  +03_24_59.5  <  0.11   0.14   0.17     6  KNO
J0627+1357  0624+139  06_27_35.91  +13_57_07.3  <  0.12   0.26   0.46     5  NEW
J0628+2148  0625+218  06_28_26.00  +21_48_25.0  <  0.07   0.18   0.34     6  NEW
J0628+2835  0625+286  06_28_50.31  +28_35_50.4  <  0.14   0.24   0.45     9  KNO
J0628+2929  0625+295  06_28_48.08  +29_29_23.4  <  0.14   0.25   0.48     9  NEW
J0629+1527  0626+155  06_29_39.22  +15_27_56.9  <  0.12   0.25   0.44     6  NEW
J0629+1807  0626+181  06_29_13.74  +18_07_29.1  <  0.12   0.67   2.05    11  NEW
J0630+1738  0627+176  06_30_07.25  +17_38_12.9  <  0.12   0.24   0.41     6  KNO
J0631+1908  0628+191  06_31_32.59  +19_08_48.0  <  0.07   0.26   0.75    12  NEW
J0632+1022  0629+104  06_32_15.34  +10_22_01.1  <  0.19   0.33   0.56     3  NEW
J0632+1554  0629+159  06_32_33.50  +15_54_22.9  <  0.12   0.26   0.46     6  NEW
J0632+1559  0629+160  06_32_43.13  +15_59_57.6  <  1.23   5.20  11.13     6  KNO
J0633+0813  0630+082  06_33_13.01  +08_13_18.9  <  0.18   0.35   0.61     3  NEW
J0633+1759  0630+180  06_33_38.84  +17_59_33.4  <  0.08   0.18   0.35     6  NEW
J0634+0904  0631+091  06_34_31.36  +09_04_35.6  <  0.10   0.13   0.15     6  NEW
J0634+1414  0631+142  06_34_44.53  +14_14_28.2  <  0.16   0.28   0.47     3  NEW
J0634+2550  0631+258  06_34_27.70  +25_50_53.0  <  0.18   0.28   0.46     3  NEW
J0635+1916  0632+193  06_35_27.12  +19_16_25.6  <  0.08   0.19   0.36     6  NEW
J0635+2616  0632+263  06_35_36.67  +26_16_44.6  <  0.08   0.20   0.45    13  NEW
J0636+0118  0634+013  06_36_56.59  +01_18_22.0  <  0.13   0.15   0.17     3  NEW
J0636+0432  0633+045  06_36_05.69  +04_32_40.5  <  0.19   0.31   0.53     3  NEW
J0636+0801  0633+080  06_36_39.06  +08_01_27.9  <  0.10   0.13   0.15     6  NEW
J0636+1131  0633+115  06_36_08.15  +11_31_23.2  <  1.28   5.91  11.16     5  NEW
J0636-0008  0634-000  06_36_53.01  -00_08_01.9  <  0.11   0.15   0.17     6  NEW
J0637+2319  0634+233  06_37_26.38  +23_19_58.1  <  0.10   0.19   0.31     9  NEW
J0638-0514  0635-051  06_38_05.02  -05_14_19.7  <  0.12   0.15   0.18     6  NEW
J0639-0341  0636-036  06_39_29.14  -03_41_36.7  <  0.12   0.15   0.18     6  NEW
J0640+0250  0637+028  06_40_13.50  +02_50_59.8  <  0.12   0.16   0.18     5  NEW
J0640-0002  0637+000  06_40_01.96  -00_02_35.9  <  0.11   0.15   0.18     6  NEW
J0640-0802  0637-079  06_40_12.86  -08_02_15.7  <  0.13   0.16   0.18     3  NEW
J0641+0947  0639+098  06_41_45.19  +09_47_04.3  <  1.21   5.20  11.25     6  KNO
J0641+6046  0637+608  06_41_46.05  +60_46_41.0  <  0.07   0.10   0.13     6  NEW
J0643+0724  0640+074  06_43_22.07  +07_24_52.4  <  0.23   0.52   0.88     6  KNO
J0643+1238  0641+126  06_43_59.88  +12_38_17.7  <  0.13   0.28   0.48     6  NEW
J0643-0108  0641-010  06_43_48.44  -01_08_19.8  <  0.10   0.16   0.25    12  NEW
J0644+5955  0639+599  06_44_04.74  +59_55_21.1  <  0.14   0.21   0.25     3  NEW
J0645+0531  0642+055  06_45_16.84  +05_31_32.0  <  0.18   0.30   0.52     3  NEW
J0645+0541  0643+057  06_45_47.27  +05_41_22.3  <  0.23   0.43   0.65     6  KNO
J0646+5946  0641+598  06_46_20.71  +59_46_26.4  <  0.14   0.22   0.26     3  NEW
J0648+0431  0646+045  06_48_43.12  +04_31_41.6  <  0.22   0.34   0.47     6  NEW
J0648+1440  0645+147  06_48_41.15  +14_40_20.6  <  0.15   0.26   0.42     3  NEW
J0648-0222  0645-023  06_48_29.04  -02_22_09.4  <  0.18   0.28   0.47     3  NEW
J0648-0657  0646-068  06_48_37.90  -06_57_06.6  <  0.17   0.21   0.24     6  NEW
J0649+0008  0646+002  06_49_16.28  +00_08_56.3  <  0.20   0.25   0.31     6  NEW
J0649+0756  0646+079  06_49_04.86  +07_56_27.7  <  0.13   0.29   0.49     6  NEW
J0649+6138  0644+617  06_49_11.15  +61_38_59.7  <  0.14   0.21   0.25     3  NEW
J0649-0543  0646-056  06_49_21.91  -05_43_52.8  <  0.16   0.21   0.27     6  NEW
J0650+0358  0647+040  06_50_38.13  +03_58_08.4  <  0.23   0.31   0.39     6  KNO
J0650-0152  0647-018  06_50_25.69  -01_52_22.1  <  0.18   0.22   0.25     5  KNO
J0650-0839  0648-086  06_50_45.20  -08_39_59.8  <  0.17   0.20   0.23     6  NEW
J0651+0914  0648+093  06_51_09.32  +09_14_28.4  <  0.13   0.29   0.50     6  NEW
J0651+1518  0648+153  06_51_01.20  +15_18_46.1  <  0.15   0.27   0.44     3  NEW
J0651+2616  0648+263  06_51_40.36  +26_16_14.3  <  0.44   0.44   0.44     1  NEW
J0651-0823  0648-083  06_51_00.08  -08_23_40.5  <  0.13   0.17   0.19     3  NEW
J0652+6037  0648+606  06_52_51.69  +60_37_55.7  <  0.14   0.22   0.26     3  NEW
J0653+0005  0651+001  06_53_50.83  +00_05_08.9  <  0.18   0.23   0.29     6  NEW
J0653-0625  0650-063  06_53_00.59  -06_25_32.7  <  0.89   4.96  11.05     6  KNO
J0653-0719  0650-072  06_53_17.22  -07_19_45.1  <  0.13   0.17   0.19     3  NEW
J0653-0952  0650-098  06_53_18.85  -09_52_45.6  <  0.17   0.19   0.22     6  NEW
J0654-1309  0652-130  06_54_50.42  -13_09_29.6  <  0.17   0.20   0.23     6  NEW
J0655+0639  0653+067  06_55_59.37  +06_39_00.8  <  0.15   0.26   0.42     3  NEW
J0655-0723  0653-073  06_55_32.97  -07_23_45.3  <  0.17   0.19   0.22     6  NEW
J0656+2525  0653+254  06_56_08.41  +25_25_04.2  <  0.16   0.26   0.42     3  NEW
J0656+3209  0653+322  06_56_40.92  +32_09_32.7  <  0.08   0.13   0.19     9  NEW
J0656-0323  0653-033  06_56_11.12  -03_23_06.7  <  0.15   0.21   0.27     6  KNO
J0656-1406  0654-140  06_56_28.17  -14_06_34.5  <  0.15   0.16   0.17     3  NEW
J0657-0559  0654-059  06_57_06.68  -05_59_53.6  <  0.17   0.20   0.23     6  NEW
J0658+2754  0655+279  06_58_12.41  +27_54_53.6  <  0.13   0.23   0.44     7  NEW
J0659+2417  0656+243  06_59_40.38  +24_17_36.1  <  0.14   0.24   0.49     9  NEW
J0659-0621  0656-062  06_59_03.25  -06_21_10.6  <  0.18   0.20   0.22     5  KNO
J0700+2459  0657+250  07_00_34.16  +24_59_20.2  <  0.13   0.23   0.48     8  NEW
J0700-0851  0658-087  07_00_34.34  -08_51_42.8  <  0.16   0.18   0.21     6  NEW
J0700-1517  0658-152  07_00_56.62  -15_17_03.8  <  0.15   0.17   0.19     6  NEW
J0701+0125  0659+014  07_01_41.11  +01_25_34.5  <  0.92   4.99  11.11     6  NEW
J0702+2513  0659+252  07_02_07.36  +25_13_07.2  <  0.18   0.28   0.46     3  NEW
J0702-0653  0700-068  07_02_42.86  -06_53_55.1  <  0.83   4.95  11.14     6  NEW
J0702-1015  0700-101  07_02_35.75  -10_15_06.4  <  0.87   5.71  11.13     5  KNO
J0703-0051  0700-007  07_03_19.08  -00_51_03.1  <  1.18   5.20  11.18     6  KNO
J0704-1307  0701-130  07_04_06.23  -13_07_22.3  <  0.16   0.17   0.19     5  KNO
J0705-0050  0702-007  07_05_27.69  -00_50_11.2  <  0.10   0.21   0.40    12  NEW
J0705-1219  0702-122  07_05_15.33  -12_19_39.0  <  0.15   2.60  11.10    12  NEW
J0705-1324  0703-133  07_05_59.64  -13_24_52.2  <  0.19   0.30   0.49     3  NEW
J0706+0823  0703+084  07_06_04.71  +08_23_14.2  <  0.09   0.12   0.15     6  NEW
J0707+0226  0705+025  07_07_44.04  +02_26_01.5  <  0.09   0.17   0.26     6  NEW
J0707+0226  0705+025  07_07_44.04  +02_26_01.5  <  0.20   0.26   0.30     5  NEW
J0707+0857  0704+090  07_07_35.84  +08_57_00.3  <  0.09   0.12   0.15     6  NEW
J0707+2703  0703+271  07_07_02.85  +27_03_14.0  <  0.44   0.44   0.44     1  NEW
J0707-0019  0705-002  07_07_33.76  -00_19_37.0  <  0.12   0.25   0.42     6  NEW
J0707-0026  0704-003  07_07_29.89  -00_26_08.3  <  0.15   0.24   0.39     3  NEW
J0708-0419  0706-042  07_08_38.86  -04_19_04.5  <  0.15   0.20   0.26     6  NEW
J0708-1421  0705-142  07_08_03.37  -14_21_15.8  <  0.15   0.17   0.18     6  KNO
J0708-2127  0706-213  07_08_51.36  -21_27_32.2  <  0.24   0.27   0.30     6  NEW
J0709+2604  0706+261  07_09_06.74  +26_04_43.4  <  0.13   0.22   0.44     9  NEW
J0709-0633  0706-064  07_09_10.23  -06_33_30.9  <  0.15   0.16   0.19     6  NEW
J0709-1527  0706-153  07_09_12.51  -15_27_01.2  <  0.13   0.27   0.42     9  NEW
J0709-1830  0707-184  07_09_53.30  -18_30_15.0  <  0.16   0.20   0.29    11  NEW
J0709-2044  0707-206  07_09_41.89  -20_44_15.9  <  0.17   0.19   0.21     6  NEW
J0710+0919  0707+094  07_10_28.52  +09_19_54.3  <  0.15   0.25   0.40     3  NEW
J0710-0343  0707-036  07_10_20.13  -03_43_26.9  <  0.13   0.33   0.51     5  NEW
J0710-2033  0708-204  07_10_46.62  -20_33_23.9  <  0.17   0.19   0.21     6  KNO
J0711+0048  0709+008  07_11_47.31  +00_48_19.8  <  0.15   0.28   0.40     2  NEW
J0711-0137  0709-015  07_11_51.39  -01_37_57.3  <  0.12   0.22   0.34     5  KNO
J0711-1359  0708-139  07_11_00.13  -13_59_31.2  <  0.15   0.17   0.18     6  KNO
J0711-2043  0709-206  07_11_47.26  -20_43_15.2  <  0.16   0.17   0.18     3  NEW
J0713+0028  0711+005  07_13_35.26  +00_28_53.8  <  0.13   0.25   0.43     5  NEW
J0713-0600  0711-059  07_13_52.32  -06_00_00.8  <  0.14   0.16   0.18     6  NEW
J0714+4540  0710+457  07_14_29.40  +45_40_12.1  <  0.08   0.13   0.20     8  NEW
J0714-1400  0712-139  07_14_23.46  -14_00_05.7  <  0.15   0.17   0.18     6  NEW
J0715-0231  0713-024  07_15_46.95  -02_31_01.3  <  0.18   0.28   0.46     3  NEW
J0715-0602  0712-059  07_15_11.14  -06_02_45.9  <  0.15   0.16   0.18     6  NEW
J0715-1920  0713-192  07_15_38.94  -19_20_05.1  <  0.16   0.17   0.17     3  NEW
J0716+5323  0712+534  07_16_41.09  +53_23_10.3  <  0.09   0.13   0.19     9  NEW
J0716-1950  0714-197  07_16_27.26  -19_50_05.2  <  0.16   0.19   0.21     6  NEW
J0717-0502  0715-049  07_17_33.55  -05_02_17.1  <  0.14   0.16   0.18     6  NEW
J0717-2504  0715-249  07_17_17.63  -25_04_53.1  <  0.18   0.18   0.19     2  NEW
J0718-1813  0716-181  07_18_14.15  -18_13_04.0  <  0.16   0.18   0.20     6  KNO
J0718-2326  0715-233  07_18_01.74  -23_26_49.1  <  0.17   0.20   0.22     5  NEW
J0719-1955  0717-198  07_19_24.37  -19_55_20.4  <  0.16   0.18   0.20     6  KNO
J0720-0743  0718-076  07_20_39.61  -07_43_51.7  <  0.15   0.16   0.18     6  NEW
J0720-1519  0718-152  07_20_43.59  -15_19_40.5  <  0.14   0.19   0.21     3  NEW
J0720-2232  0718-224  07_20_37.59  -22_32_50.1  <  0.16   0.19   0.21     6  NEW
J0721-1205  0719-119  07_21_21.16  -12_05_32.7  <  0.14   0.16   0.17     6  NEW
J0721-1630  0719-164  07_21_49.12  -16_30_19.0  <  0.15   0.17   0.19     5  NEW
J0722-1644  0720-166  07_22_16.27  -16_44_23.0  <  0.15   0.17   0.19     6  NEW
J0722-1848  0719-187  07_22_06.78  -18_48_42.8  <  0.15   0.16   0.17     3  NEW
J0722-1848  0719-187  07_22_11.06  -18_48_20.0  <  0.15   0.16   0.17     3  NEW
J0722-2218  0720-222  07_22_14.36  -22_18_15.9  <  0.16   0.19   0.21     5  NEW
J0722-2720  0720-272  07_22_57.78  -27_20_48.6  <  0.19   0.20   0.21     3  NEW
J0724+1512  0721+153  07_24_27.73  +15_12_49.5  <  0.09   0.15   0.22     8  NEW
J0724-2829  0722-283  07_24_06.35  -28_29_02.6  <  1.24   5.21  11.06     6  NEW
J0725-1904  0723-189  07_25_50.16  -19_04_19.0  <  0.15   0.18   0.20     6  KNO
J0726-0344  0723-036  07_26_05.36  -03_44_43.4  <  0.16   0.18   0.20     2  NEW
J0727-0538  0725-055  07_27_55.07  -05_38_41.1  <  0.81   4.94  11.18     6  NEW
J0727-2744  0725-276  07_27_36.41  -27_44_29.7  <  0.18   0.19   0.20     3  NEW
J0728-0009  0726-000  07_28_48.46  -00_09_10.3  <  0.16   0.26   0.41     3  NEW
J0728-0610  0725-060  07_28_12.34  -06_10_35.5  <  0.14   0.15   0.17     6  NEW
J0728-1822  0726-182  07_28_31.71  -18_22_06.3  <  0.87   4.98  11.23     6  NEW
J0728-2951  0726-297  07_28_57.89  -29_51_55.5  <  0.14   0.29   0.46     6  NEW
J0729+2054  0726+210  07_29_10.81  +20_54_41.6  <  0.09   0.16   0.22     9  NEW
J0729-2527  0727-253  07_29_26.46  -25_27_33.2  <  0.13   0.27   0.45     6  NEW
J0730-0535  0728-054  07_30_28.43  -05_35_47.0  <  0.10   0.13   0.16     5  NEW
J0730-0535  0728-054  07_30_28.43  -05_35_47.0  <  0.10   0.13   0.16     6  NEW
J0730-1832  0727-184  07_30_03.27  -18_32_38.2  <  0.15   0.18   0.20     6  NEW
J0730-1834  0727-184  07_30_06.81  -18_34_31.9  <  0.16   0.18   0.19     5  NEW
J0730-2620  0728-262  07_30_42.23  -26_20_35.6  <  0.15   0.27   0.41     6  NEW
J0731-1402  0728-139  07_31_12.94  -14_02_06.1  <  0.15   0.17   0.18     5  NEW
J0731-1525  0728-153  07_31_10.67  -15_25_18.7  <  0.87   4.98  11.17     6  NEW
J0731-2153  0729-217  07_31_24.44  -21_53_07.3  <  0.16   0.18   0.21     6  NEW
J0732-1625  0730-163  07_32_40.09  -16_25_59.5  <  0.16   0.18   0.20     6  NEW
J0735-0029  0732-003  07_35_20.80  -00_29_51.8  <  0.09   0.12   0.15     6  NEW
J0735-1324  0732-132  07_35_11.85  -13_24_00.4  <  0.14   0.16   0.18     6  NEW
J0735-1735  0733-174  07_35_45.81  -17_35_48.5  <  0.16   0.18   0.20     5  KNO
J0735-1845  0733-186  07_35_33.45  -18_45_11.0  <  0.16   0.17   0.19     6  NEW
J0735-1845  0733-186  07_35_33.45  -18_45_11.0  <  0.88   4.98  11.15     6  NEW
J0735-2232  0733-224  07_35_56.97  -22_32_58.8  <  0.88   4.55  11.10     5  NEW
J0736+2212  0733+223  07_36_35.87  +22_12_26.5  <  0.12   0.24   0.32     3  NEW
J0738+2415  0735+243  07_38_27.04  +24_15_05.6  <  0.13   0.22   0.47     9  NEW
J0738-3025  0736-303  07_38_19.80  -30_25_05.2  <  0.19   0.20   0.21     3  NEW
J0738-3322  0736-332  07_38_16.94  -33_22_12.7  <  0.36   1.00   1.72     6  KNO
J0739-2420  0737-242  07_39_23.98  -24_20_54.9  <  0.14   0.30   0.50     6  NEW
J0740-1351  0738-137  07_40_20.55  -13_51_53.0  <  0.89   4.99  11.16     6  NEW
J0740-2444  0738-246  07_40_14.71  -24_44_36.6  <  1.23   5.23  11.17     6  KNO
J0740-3454  0738-347  07_40_32.35  -34_54_26.9  <  0.26   0.75   1.37     6  NEW
J0741+4404  0738+441  07_41_38.37  +44_04_00.8  <  0.08   0.13   0.19     8  NEW
J0741-1243  0739-126  07_41_49.52  -12_43_50.5  <  0.15   0.16   0.18     6  NEW
J0741-1812  0739-180  07_41_55.36  -18_12_30.5  <  0.11   0.17   0.28     9  NEW
J0741-2647  0739-266  07_41_55.68  -26_47_30.4  <  0.23   0.69   1.23     6  KNO
J0742-1640  0740-165  07_42_22.39  -16_40_05.8  <  0.16   0.17   0.19     6  NEW
J0742-1715  0740-171  07_42_25.19  -17_15_06.4  <  0.15   0.17   0.19     6  NEW
J0743-1825  0741-182  07_43_34.76  -18_25_03.1  <  0.11   0.19   0.28     6  NEW
J0743-1825  0741-182  07_43_34.76  -18_25_03.1  <  0.16   0.18   0.20     6  NEW
J0743-2503  0741-249  07_43_22.01  -25_03_08.4  <  0.13   0.25   0.40     6  NEW
J0744-1348  0742-136  07_44_34.32  -13_48_39.2  <  0.15   0.17   0.19     5  NEW
J0744-1414  0742-141  07_44_55.48  -14_14_16.7  <  0.15   0.17   0.19     6  NEW
J0745-1544  0742-156  07_45_04.03  -15_44_49.8  <  0.16   0.17   0.19     6  NEW
J0747+3631  0744+366  07_47_29.86  +36_31_01.2  <  0.19   0.29   0.47     3  NEW
J0747-1917  0745-191  07_47_31.35  -19_17_39.7  <  0.15   0.16   0.17     3  NEW
J0747-2919  0745-291  07_47_41.88  -29_19_02.0  <  0.19   0.50   0.93     5  KNO
J0747-3049  0745-307  07_47_14.74  -30_49_34.2  <  0.19   0.53   0.96     6  NEW
J0748+5548  0744+559  07_48_36.93  +55_48_58.3  <  0.08   0.13   0.21     9  NEW
J0748-1639  0745-165  07_48_03.08  -16_39_50.2  <  0.91   3.77   8.12     5  KNO
J0749+2439  0746+247  07_49_31.08  +24_39_39.1  <  0.27   0.41   0.67     3  NEW
J0750-2451  0747-247  07_50_00.37  -24_51_36.4  <  0.12   0.21   0.35     5  NEW
J0750-3759  0748-378  07_50_16.89  -37_59_48.7  <  0.18   0.32   0.48     6  KNO
J0751+2258  0748+230  07_51_41.24  +22_58_03.9  <  0.10   0.14   0.17     6  NEW
J0751+2258  0748+230  07_51_41.24  +22_58_03.9  <  0.07   0.09   0.12     6  NEW
J0751-1917  0749-191  07_51_22.69  -19_17_16.5  <  0.14   0.20   0.23     3  NEW
J0751-2758  0749-278  07_51_53.97  -27_58_31.3  <  0.17   0.18   0.19     3  NEW
J0751-3331  0749-333  07_51_05.47  -33_31_35.9  <  0.25   0.71   1.32     6  KNO
J0752+4556  0749+460  07_52_43.60  +45_56_56.0  <  0.09   0.14   0.19     9  NEW
J0752-2202  0750-219  07_52_35.89  -22_02_38.9  <  0.15   0.16   0.17     3  NEW
J0752-2626  0750-263  07_52_23.78  -26_26_08.6  <  0.15   0.27   0.39     5  NEW
J0753-1851  0750-187  07_53_13.60  -18_51_27.8  <  0.17   0.20   0.23     6  NEW
J0753-2756  0751-278  07_53_24.37  -27_56_58.6  <  1.93   5.70  11.23     6  NEW
J0754-0222  0752-022  07_54_56.61  -02_22_48.4  <  0.13   0.19   0.27     8  NEW
J0754-3842  0752-385  07_54_41.56  -38_42_36.7  <  0.26   0.48   0.74     6  KNO
J0756-2737  0754-274  07_56_33.45  -27_37_06.3  <  0.15   0.43   0.81     6  NEW
J0757-1137  0754-114  07_57_11.03  -11_37_56.6  <  0.14   0.16   0.18     6  NEW
J0758-1930  0756-193  07_58_46.74  -19_30_24.9  <  0.18   0.20   0.22     5  NEW
J0758-2420  0755-241  07_58_04.21  -24_20_09.3  <  0.19   0.22   0.25     6  NEW
J0800-2302  0758-229  08_00_12.79  -23_02_50.5  <  0.18   0.21   0.23     6  KNO
J0800-3959  0758-398  08_00_24.26  -39_59_17.6  <  0.32   0.40   0.48     6  KNO
J0801+1916  0758+194  08_01_12.09  +19_16_22.7  <  0.07   0.09   0.12     6  NEW
J0801-2831  0759-283  08_01_46.49  -28_31_06.8  <  0.18   0.53   0.98     6  KNO
J0801-3436  0759-344  08_01_21.88  -34_36_00.9  <  0.18   0.47   0.84     5  NEW
J0802-1042  0759-105  08_02_06.04  -10_42_17.8  <  0.14   0.16   0.18     6  NEW
J0804+1015  0802+103  08_04_47.97  +10_15_22.8  <  0.17   0.26   0.42     3  NEW
J0804+1721  0801+175  08_04_19.41  +17_21_29.8  <  0.10   0.15   0.21     9  NEW
J0804-1038  0801-104  08_04_17.66  -10_38_02.5  <  0.08   0.11   0.14     6  NEW
J0805+2409  0802+243  08_05_37.64  +24_09_36.9  <  0.12   0.18   0.22     3  NEW
J0805+2410  0802+243  08_05_31.31  +24_10_21.3  <  0.13   0.20   0.23     3  NEW
J0806-2151  0804-217  08_06_45.56  -21_51_45.3  <  0.15   0.16   0.17     3  NEW
J0806-2652  0804-267  08_06_12.72  -26_52_33.3  <  0.15   0.43   0.79     6  KNO
J0806-2911  0804-290  08_06_33.44  -29_11_34.9  <  2.27   4.56   7.06     6  KNO
J0807+0708  0805+072  08_07_56.74  +07_08_40.0  <  0.09   0.15   0.22     9  NEW
J0807-1207  0805-119  08_07_35.99  -12_07_43.7  <  5.42   8.00  11.23     6  KNO
J0807-3330  0805-333  08_07_15.17  -33_30_16.7  <  0.19   0.20   0.21     3  NEW
J0808+0550  0806+059  08_08_43.51  +05_50_34.1  <  0.11   0.15   0.22     8  NEW
J0808-1028  0806-103  08_08_52.64  -10_28_21.6  <  0.13   0.19   0.22     3  NEW
J0810+4134  0807+417  08_10_58.99  +41_34_02.8  <  0.19   0.28   0.37     2  KNO
J0810-1321  0808-132  08_10_57.42  -13_21_56.3  <  0.08   0.11   0.14     6  NEW
J0810-1321  0808-132  08_10_57.42  -13_21_56.3  <  0.08   0.11   0.14     6  NEW
J0810-2602  0808-258  08_10_46.65  -26_02_08.3  <  0.14   0.45   0.87     6  NEW
J0814-2521  0812-252  08_14_55.12  -25_21_43.9  <  0.15   0.40   0.71     6  KNO
J0814-3538  0812-354  08_14_14.60  -35_38_23.5  <  0.20   0.21   0.23     3  NEW
J0815+0954  0812+100  08_15_29.47  +09_54_40.7  <  0.17   0.22   0.26     6  KNO
J0815+3635  0812+367  08_15_25.94  +36_35_15.1  <  0.20   0.20   0.20     1  KNO
J0815-1141  0813-115  08_15_58.17  -11_41_15.5  <  0.13   0.19   0.22     3  NEW
J0815-2524  0812-252  08_15_01.27  -25_24_16.4  <  1.42   5.33  11.12     6  NEW
J0817-1227  0815-123  08_17_44.47  -12_27_41.7  <  0.08   0.11   0.14     5  NEW
J0817-1227  0815-123  08_17_44.47  -12_27_41.7  <  0.08   0.11   0.14     6  NEW
J0817-2649  0815-266  08_17_40.51  -26_49_18.4  <  0.16   0.17   0.17     3  NEW
J0817-2936  0815-294  08_17_58.85  -29_36_31.4  <  0.18   0.63   1.03     5  KNO
J0820+3640  0817+368  08_20_20.20  +36_40_04.5  <  0.16   0.24   0.37     3  NEW
J0821-3010  0819-300  08_21_20.17  -30_10_00.5  <  0.17   0.17   0.18     2  NEW
J0822+0804  0819+082  08_22_33.17  +08_04_54.2  <  0.07   0.10   0.12     6  NEW
J0822+0847  0820+089  08_22_52.39  +08_47_18.6  <  0.07   0.10   0.12     6  NEW
J0824+1534  0821+157  08_24_00.78  +15_34_48.4  <  0.07   0.10   0.12     6  NEW
J0824+5552  0820+560  08_24_47.23  +55_52_42.6  <  0.14   0.18   0.24     5  KNO
J0825+1243  0822+128  08_25_01.49  +12_43_55.5  <  0.07   0.09   0.12     5  NEW
J0825-2847  0823-286  08_25_14.24  -28_47_05.5  <  0.17   0.60   1.07     5  NEW
J0825-3218  0823-321  08_25_51.37  -32_18_23.2  <  0.20   0.76   1.54     6  KNO
J0825-3723  0823-372  08_25_11.14  -37_23_48.6  <  0.20   0.34   0.49     6  NEW
J0827+1052  0824+110  08_27_06.53  +10_52_23.7  <  0.07   0.10   0.12     6  KNO
J0827+2918  0824+294  08_27_25.40  +29_18_44.8  <  0.08   0.14   0.21     7  NEW
J0827-1404  0825-139  08_27_40.41  -14_04_16.5  <  0.08   0.11   0.14     6  NEW
J0828+2436  0825+247  08_28_43.54  +24_36_10.3  <  0.09   0.14   0.20     9  NEW
J0828-3200  0826-318  08_28_29.23  -32_00_23.0  <  0.18   0.18   0.19     3  NEW
J0830+0729  0828+076  08_30_57.56  +07_29_17.7  <  0.07   0.10   0.12     6  NEW
J0830+0745  0827+079  08_30_04.12  +07_45_45.0  <  0.17   0.26   0.42     3  NEW
J0831+0847  0829+089  08_31_55.13  +08_47_43.5  <  0.07   0.10   0.12     5  NEW
J0833+0703  0830+072  08_33_09.52  +07_03_01.4  <  0.07   0.10   0.12     6  NEW
J0833+0959  0830+101  08_33_22.50  +09_59_41.4  <  0.07   0.09   0.12     5  NEW
J0833-0454  0830-047  08_33_18.48  -04_54_58.7  <  0.07   0.10   0.13     5  NEW
J0835-3328  0833-333  08_35_31.69  -33_28_37.8  <  1.23   5.20  11.10     6  NEW
J0837-3430  0835-343  08_37_37.05  -34_30_26.6  <  0.21   0.32   0.44     6  NEW
J0840+2948  0836+299  08_40_01.79  +29_48_53.2  <  0.08   0.14   0.21     7  NEW
J0841+3224  0838+325  08_41_12.96  +32_24_59.7  <  0.08   0.15   0.26     7  NEW
J0844-3742  0842-375  08_44_52.32  -37_42_09.3  <  0.33   0.44   0.53     5  KNO
J0845+0704  0843+072  08_45_59.95  +07_04_23.4  <  0.09   0.14   0.21     8  NEW
J0845-3347  0843-336  08_45_08.06  -33_47_36.7  <  0.25   0.34   0.45     6  NEW
J0846+1459  0843+151  08_46_05.10  +14_59_31.3  <  0.08   0.14   0.21     9  NEW
J0846-3424  0844-342  08_46_10.89  -34_24_33.5  <  0.26   0.39   0.54     6  KNO
J0846-3921  0844-391  08_46_37.96  -39_21_22.4  <  0.40   0.49   0.57     6  NEW
J0847+5352  0844+540  08_47_53.83  +53_52_36.8  <  0.11   0.15   0.21     9  NEW
J0857-0339  0854-034  08_57_11.67  -03_39_40.4  <  0.09   0.16   0.24     8  NEW
J0900+1832  0857+187  09_00_48.32  +18_32_07.0  <  0.08   0.14   0.21     9  NEW
J0901+2901  0858+292  09_01_05.40  +29_01_45.7  <  0.08   0.13   0.18     9  NEW
J0904+1454  0901+151  09_04_40.85  +14_54_57.7  <  0.07   0.10   0.12     6  NEW
J0904+2333  0901+237  09_04_44.34  +23_33_54.3  <  0.18   0.93   1.73     6  NEW
J0906+1103  0903+112  09_06_04.19  +11_03_27.7  <  0.08   0.16   0.29     9  NEW
J0906+2537  0903+258  09_06_14.89  +25_37_35.4  <  0.08   0.14   0.25     9  NEW
J0908-0959  0905-097  09_08_02.38  -09_59_40.8  <  0.08   0.11   0.13     6  NEW
J0909-0923  0907-091  09_09_30.98  -09_23_10.5  <  0.08   0.11   0.13     6  NEW
J0912+1338  0909+138  09_12_12.54  +13_38_54.1  <  0.07   0.10   0.12     5  NEW
J0913+1454  0910+151  09_13_35.00  +14_54_20.5  <  0.08   0.11   0.12     5  NEW
J0913-1434  0911-143  09_13_54.31  -14_34_20.6  <  0.08   0.16   0.28    11  NEW
J0914+1715  0911+174  09_14_04.83  +17_15_52.4  <  0.11   0.18   0.30     9  NEW
J0915+2933  0912+297  09_15_52.40  +29_33_24.0  <  0.13   0.23   0.31     3  KNO
J0915-1625  0913-162  09_15_52.97  -16_25_11.1  <  0.08   0.16   0.28    11  NEW
J0915-1630  0912-163  09_15_14.71  -16_30_46.2  <  0.21   0.31   0.50     3  NEW
J0920-0439  0917-044  09_20_29.56  -04_39_35.4  <  0.08   0.11   0.13     5  NEW
J0922-1428  0919-142  09_22_13.01  -14_28_49.4  <  0.20   0.31   0.50     3  NEW
J0925+3127  0922+316  09_25_43.65  +31_27_10.8  <  0.14   0.24   0.34     3  KNO
J0926+2758  0923+281  09_26_45.19  +27_58_21.5  <  0.13   0.22   0.28     3  NEW
J0933+1009  0931+103  09_33_46.11  +10_09_09.4  <  0.11   0.15   0.21     8  NEW
J0935+0204  0932+022  09_35_16.90  +02_04_00.9  <  0.10   0.17   0.25     9  NEW
J0935+3942  0931+399  09_35_06.62  +39_42_07.6  <  0.08   0.13   0.18     9  NEW
J0939+3553  0936+361  09_39_53.65  +35_53_30.7  <  0.15   0.27   0.39     2  NEW
J0939+3554  0936+361  09_39_51.79  +35_54_32.6  <  0.15   0.25   0.38     3  NEW
J0939+3555  0936+361  09_39_50.20  +35_55_53.1  <  0.23   0.30   0.37     2  NEW
J0940+1131  0937+117  09_40_32.89  +11_31_10.6  <  0.07   0.10   0.12     6  NEW
J0941-0143  0938-014  09_41_22.70  -01_43_01.0  <  0.12   0.18   0.27     9  NEW
J0941-1335  0938-133  09_41_02.54  -13_35_50.9  <  0.10   0.13   0.17     6  KNO
J0942+2625  0939+266  09_42_29.29  +26_25_59.9  <  0.10   0.15   0.19     9  NEW
J0944+0946  0941+100  09_44_16.40  +09_46_19.2  <  0.13   0.21   0.30     3  NEW
J0945+3534  0942+358  09_45_38.12  +35_34_55.0  <  0.22   0.37   0.57     3  KNO
J0946-2020  0944-201  09_46_50.21  -20_20_44.4  <  0.11   0.14   0.18     6  KNO
J0952+0000  0950+002  09_52_44.34  +00_00_05.6  <  0.09   0.17   0.24     9  NEW
J0952+2422  0949+246  09_52_00.52  +24_22_29.7  <  0.09   0.13   0.20     9  NEW
J0954+2639  0951+268  09_54_39.79  +26_39_24.5  <  0.14   0.22   0.32     3  KNO
J0954-2241  0952-224  09_54_39.53  -22_41_15.8  <  0.23   0.24   0.26     2  NEW
J0958+1937  0955+198  09_58_11.98  +19_37_59.4  <  0.10   0.14   0.17     5  NEW
J0959+0118  0956+015  09_59_21.60  +01_18_01.2  <  0.09   0.17   0.25     9  NEW
J1000+2233  0957+227  10_00_21.95  +22_33_18.2  <  0.14   0.22   0.31     3  NEW
J1000+2752  0957+281  10_00_29.23  +27_52_13.2  <  0.15   0.23   0.34     3  NEW
J1000-2259  0958-227  10_00_45.74  -22_59_45.9  <  0.15   0.21   0.30     6  NEW
J1000-3139  0958-314  10_00_40.83  -31_39_52.3  <  0.17   0.25   0.37     6  KNO
J1001+2846  0958+290  10_01_46.73  +28_46_56.5  <  0.15   0.23   0.34     3  NEW
J1001-3058  0959-307  10_01_39.96  -30_58_28.9  <  0.24   0.38   0.60     3  NEW
J1002+1951  1000+201  10_02_57.12  +19_51_53.5  <  0.10   0.17   0.29     9  NEW
J1003-0438  1000-043  10_03_27.94  -04_38_11.0  <  0.14   0.19   0.25     3  NEW
J1004+1207  1001+123  10_04_18.87  +12_07_01.9  <  0.07   0.10   0.12     6  NEW
J1004-3058  1002-307  10_04_18.28  -30_58_35.2  <  0.16   0.25   0.37     6  NEW
J1005-2144  1002-215  10_05_11.46  -21_44_53.5  <  0.17   0.22   0.28     3  NEW
J1006+1422  1004+146  10_06_51.80  +14_22_26.4  <  0.07   0.10   0.13     5  NEW
J1007+1248  1004+130  10_07_27.54  +12_48_40.9  <  0.07   0.10   0.12     6  NEW
J1008+0029  1005+007  10_08_11.51  +00_29_59.7  <  0.13   0.18   0.23     3  NEW
J1009+1401  1007+142  10_09_55.50  +14_01_54.1  <  0.13   0.21   0.30     3  NEW
J1009-2855  1006-286  10_09_11.07  -28_55_54.0  <  0.25   0.38   0.60     3  NEW
J1009-3015  1007-300  10_09_27.66  -30_15_50.0  <  0.16   0.24   0.35     6  NEW
J1010+4132  1007+417  10_10_27.63  +41_32_36.6  <  0.08   0.13   0.18     9  NEW
J1013-2831  1011-282  10_13_29.28  -28_31_12.6  <  0.26   0.39   0.61     3  NEW
J1016+0944  1013+099  10_16_30.66  +09_44_02.8  <  0.17   0.17   0.17     1  NEW
J1017+2732  1015+277  10_17_49.77  +27_32_07.7  <  0.10   0.12   0.13     3  NEW
J1021+0808  1019+083  10_21_50.39  +08_08_32.6  <  0.16   0.16   0.16     1  NEW
J1024-1838  1022-183  10_24_46.09  -18_38_32.3  <  0.17   0.21   0.27     3  NEW
J1034+6832  1030+687  10_34_01.11  +68_32_27.1  <  0.11   0.17   0.23     6  NEW
J1036+0005  1033+003  10_36_05.12  +00_05_47.4  <  0.15   0.15   0.15     1  NEW
J1043+3131  1040+317  10_43_18.41  +31_31_02.7  <  0.11   0.12   0.12     3  NEW
J1046+7321  1042+736  10_46_10.10  +73_21_13.2  <  0.12   0.14   0.17     3  NEW
J1047+4725  1044+476  10_47_32.64  +47_25_32.3  <  0.13   0.15   0.17     3  NEW
J1048+1514  1045+155  10_48_01.48  +15_14_49.0  <  0.07   0.10   0.12     6  NEW
J1048+7143  1044+719  10_48_27.61  +71_43_35.9  <  0.11   0.18   0.24     6  KNO
J1049+1429  1047+147  10_49_46.32  +14_29_38.8  <  0.08   0.10   0.12     5  NEW
J1050-2406  1048-238  10_50_36.15  -24_06_19.9  <  0.18   0.21   0.26     3  NEW
J1052-1845  1050-184  10_52_34.58  -18_45_18.8  <  0.23   0.24   0.26     2  NEW
J1054-0208  1051-018  10_54_02.74  -02_08_55.4  <  0.15   0.15   0.15     1  NEW
J1055-0707  1053-068  10_55_52.46  -07_07_19.0  <  0.16   0.19   0.25     3  NEW
J1055-2831  1053-282  10_55_33.48  -28_31_33.7  <  0.18   0.22   0.29     3  NEW
J1056+7011  1053+704  10_56_53.61  +70_11_45.9  <  0.11   0.17   0.23     6  KNO
J1057+1517  1055+155  10_57_43.19  +15_17_53.8  <  0.07   0.10   0.12     6  NEW
J1100+1046  1058+110  11_00_47.73  +10_46_13.1  <  0.15   0.15   0.15     1  NEW
J1101+7225  1058+726  11_01_48.80  +72_25_37.1  <  0.10   0.18   0.25     6  KNO
J1101-1918  1059-190  11_01_49.69  -19_18_04.4  <  0.12   0.15   0.17     5  NEW
J1102+0250  1059+031  11_02_07.15  +02_50_39.4  <  0.15   0.15   0.15     1  NEW
J1102+5550  1059+561  11_02_26.19  +55_50_03.3  <  0.14   0.16   0.19     3  NEW
J1106-0052  1103-006  11_06_31.77  -00_52_51.5  <  0.23   0.27   0.34     3  NEW
J1107+7232  1104+728  11_07_41.72  +72_32_36.0  <  0.10   0.19   0.26     5  KNO
J1108+2556  1105+262  11_08_38.94  +25_56_13.0  <  0.16   0.25   0.32     3  NEW
J1114-0517  1112-050  11_14_57.57  -05_17_21.4  <  0.19   0.29   0.45     3  NEW
J1116+2915  1113+295  11_16_34.70  +29_15_20.5  <  0.11   0.12   0.13     3  NEW
J1120+1420  1117+146  11_20_27.80  +14_20_54.9  <  0.07   0.10   0.12     6  KNO
J1120-2508  1117-248  11_20_09.11  -25_08_07.6  <  0.27   0.42   0.65     3  KNO
J1124-0402  1122-037  11_24_46.01  -04_02_29.2  <  0.16   0.19   0.24     3  NEW
J1127+2153  1125+221  11_27_50.49  +21_53_34.6  <  0.17   0.26   0.33     3  NEW
J1129+1643  1126+169  11_29_08.02  +16_43_26.9  <  0.07   0.09   0.12     5  NEW
J1130+0058  1127+012  11_30_21.29  +00_58_25.0  <  0.16   0.16   0.16     1  NEW
J1130+1429  1127+147  11_30_33.35  +14_29_40.0  <  0.07   0.10   0.12     6  NEW
J1130+2157  1127+222  11_30_33.62  +21_57_28.7  <  0.12   0.21   0.30     3  NEW
J1130-1320  1127-130  11_30_14.50  -13_20_03.9  <  0.16   0.19   0.24     3  NEW
J1133-0400  1130-037  11_33_05.05  -04_00_47.6  <  0.17   0.19   0.24     3  NEW
J1140+1203  1137+123  11_40_27.69  +12_03_07.6  <  0.16   0.16   0.16     1  NEW
J1140+1743  1137+180  11_40_17.03  +17_43_39.0  <  0.12   0.13   0.13     3  NEW
J1145-1053  1143-106  11_45_39.35  -10_53_49.9  <  0.08   0.11   0.13     6  NEW
J1147+3501  1144+352  11_47_22.13  +35_01_07.5  <  0.16   0.24   0.37     3  KNO
J1149-1003  1146-097  11_49_16.66  -10_03_09.7  <  0.08   0.11   0.13     6  NEW
J1149-1204  1146-117  11_49_00.17  -12_04_15.6  <  0.26   0.27   0.28     2  NEW
J1149-1204  1146-118  11_49_15.13  -12_04_45.0  <  0.25   0.37   0.57     3  NEW
J1154+2916  1151+295  11_54_13.01  +29_16_08.5  <  0.12   0.13   0.14     3  NEW
J1156+5847  1153+590  11_56_03.67  +58_47_05.4  <  0.13   0.14   0.16     3  NEW
J1157+1902  1154+193  11_57_33.48  +19_02_29.1  <  0.12   0.13   0.14     3  NEW
J1158+5820  1156+586  11_58_50.90  +58_20_52.1  <  0.12   0.14   0.16     3  NEW
J1159+5820  1157+586  11_59_48.83  +58_20_20.8  <  0.13   0.14   0.17     3  NEW
J1200+7300  1157+732  12_00_27.86  +73_00_44.5  <  0.15   0.17   0.20     3  NEW
J1202+2631  1200+268  12_02_40.30  +26_31_43.6  <  0.19   0.28   0.36     3  NEW
J1202-1040  1159-104  12_02_12.51  -10_40_52.4  <  0.27   0.39   0.61     3  NEW
J1204+1501  1202+153  12_04_43.32  +15_01_44.4  <  0.13   0.14   0.15     3  NEW
J1204-0029  1201-002  12_04_05.69  -00_29_49.9  <  0.16   0.16   0.16     1  NEW
J1207+2754  1204+281  12_07_27.90  +27_54_58.8  <  0.17   0.25   0.39     3  KNO
J1207-1115  1205-109  12_07_54.45  -11_15_59.9  <  0.08   0.11   0.14     6  NEW
J1211+6811  1209+684  12_11_28.48  +68_11_02.8  <  0.13   0.15   0.17     2  NEW
J1212+6708  1210+674  12_12_46.70  +67_08_51.1  <  0.09   0.18   0.24     5  NEW
J1218+1955  1216+202  12_18_59.22  +19_55_28.9  <  0.14   0.15   0.16     3  NEW
J1218-0459  1216-047  12_18_38.37  -04_59_34.9  <  0.08   0.11   0.14     6  NEW
J1225+1252  1222+131  12_25_03.78  +12_52_35.2  <  0.13   0.22   0.31     3  NEW
J1226+1352  1224+141  12_26_33.57  +13_52_03.2  <  0.07   0.10   0.12     5  NEW
J1229+1140  1227+119  12_29_51.84  +11_40_24.2  <  0.13   0.22   0.31     3  NEW
J1230+1144  1227+120  12_30_11.70  +11_44_38.7  <  0.07   0.09   0.12     5  NEW
J1231+1122  1228+116  12_31_19.86  +11_22_45.1  <  0.13   0.22   0.31     3  NEW
J1231+1425  1229+146  12_31_58.79  +14_25_05.0  <  0.07   0.09   0.12     5  NEW
J1232+1359  1229+142  12_32_29.61  +13_59_12.9  <  0.08   0.10   0.12     5  NEW
J1232-0717  1230-070  12_32_52.31  -07_17_29.7  <  0.14   0.17   0.20     3  NEW
J1233+6707  1231+673  12_33_12.67  +67_07_03.1  <  0.13   0.14   0.17     3  NEW
J1235+1233  1233+128  12_35_39.88  +12_33_21.4  <  0.07   0.10   0.12     6  NEW
J1237+0457  1234+052  12_37_27.34  +04_57_17.3  <  0.17   0.35   0.52     3  NEW
J1240+6958  1238+702  12_40_34.70  +69_58_30.6  <  0.13   3.87  12.34     9  KNO
J1241+5458  1239+552  12_41_27.70  +54_58_19.0  <  0.12   0.20   0.29     3  NEW
J1241+5459  1239+552  12_41_25.04  +54_59_54.5  <  0.12   0.20   0.30     3  NEW
J1241+6020  1239+606  12_41_29.59  +60_20_41.3  <  0.13   0.14   0.17     3  KNO
J1248+5820  1246+586  12_48_18.78  +58_20_28.7  <  0.18   0.20   0.24     3  KNO
J1249+2339  1246+239  12_49_26.16  +23_39_34.7  <  0.18   0.29   0.39     3  NEW
J1252+0315  1249+035  12_52_22.78  +03_15_50.4  <  0.14   0.18   0.21     3  NEW
J1252+5634  1250+568  12_52_26.33  +56_34_19.7  <  0.12   0.20   0.29     3  NEW
J1253+0238  1250+029  12_53_03.55  +02_38_22.3  <  0.14   0.18   0.22     3  NEW
J1253-1029  1250-102  12_53_06.31  -10_29_05.6  <  0.15   0.18   0.21     3  NEW
J1254+0859  1252+092  12_54_58.96  +08_59_48.7  <  0.16   0.17   0.19     3  NEW
J1254+2737  1251+278  12_54_11.68  +27_37_32.7  <  0.15   0.15   0.16     3  NEW
J1257+0459  1255+052  12_57_55.32  +04_59_17.6  <  0.14   0.18   0.22     3  NEW
J1257-1724  1254-171  12_57_11.61  -17_24_33.9  <  0.08   0.15   0.22    12  NEW
J1257-3021  1254-300  12_57_22.76  -30_21_46.5  <  0.19   0.33   0.48     3  NEW
J1258+0038  1256+009  12_58_34.92  +00_38_33.0  <  0.14   0.18   0.21     3  NEW
J1258-1750  1256-175  12_58_56.06  -17_50_35.8  <  0.08   0.15   0.23    12  NEW
J1304-1932  1301-192  13_04_33.69  -19_32_50.0  <  0.16   0.28   0.40     3  NEW
J1305-2850  1302-285  13_05_08.46  -28_50_42.0  <  0.16   0.20   0.26     6  KNO
J1307+0642  1305+069  13_07_54.01  +06_42_15.9  <  0.14   0.23   0.33     3  NEW
J1308+6544  1306+660  13_08_21.77  +65_44_15.1  <  0.14   0.15   0.16     3  NEW
J1309+1029  1306+107  13_09_05.16  +10_29_40.0  <  0.17   0.18   0.20     3  NEW
J1309-0415  1306-039  13_09_17.81  -04_15_15.1  <  0.08   0.11   0.14     6  NEW
J1320+4541  1318+459  13_20_51.66  +45_41_10.6  <  0.11   0.19   0.28     3  NEW
J1320-0304  1317-028  13_20_24.82  -03_04_55.9  <  0.08   0.11   0.14     6  NEW
J1322+7606  1321+763  13_22_47.11  +76_06_49.4  <  0.09   0.18   0.27     6  NEW
J1323+2941  1320+299  13_23_02.33  +29_41_34.0  <  0.17   0.18   0.18     3  NEW
J1324+3417  1321+345  13_24_04.86  +34_17_39.2  <  0.16   0.16   0.17     3  NEW
J1325-0804  1322-078  13_25_09.52  -08_04_47.5  <  0.16   0.20   0.23     6  NEW
J1327+3151  1325+321  13_27_31.71  +31_51_27.3  <  0.17   0.18   0.19     3  NEW
J1327-0203  1325-017  13_27_38.26  -02_03_11.2  <  0.14   0.17   0.20     3  NEW
J1329+4711  1327+474  13_29_52.65  +47_11_45.7  <  0.16   0.20   0.22     3  NEW
J1330-2142  1327-214  13_30_07.18  -21_42_04.5  <  0.18   0.31   0.45     3  NEW
J1332-0509  1329-049  13_32_04.46  -05_09_43.3  <  0.15   0.19   0.23     6  KNO
J1333-1008  1331-098  13_33_55.72  -10_08_13.7  <  0.17   0.20   0.22     3  NEW
J1334+3136  1332+318  13_34_38.40  +31_36_27.5  <  0.17   0.20   0.21     3  NEW
J1335-0511  1333-049  13_35_56.47  -05_11_41.6  <  0.15   0.19   0.23     6  KNO
J1337-1811  1334-179  13_37_37.53  -18_11_40.7  <  0.18   0.30   0.44     3  NEW
J1337-1958  1335-197  13_37_47.33  -19_58_11.3  <  0.12   0.18   0.24     6  NEW
J1338-0627  1335-061  13_38_08.07  -06_27_11.2  <  0.16   0.27   0.38     3  NEW
J1339+6328  1337+637  13_39_23.78  +63_28_58.4  <  0.13   0.15   0.18     3  KNO
J1339-0016  1337-000  13_39_34.49  -00_16_28.9  <  0.07   0.11   0.14     6  NEW
J1341+7434  1340+748  13_41_18.41  +74_34_55.0  <  0.09   0.18   0.27     6  NEW
J1341+7434  1340+748  13_41_18.41  +74_34_55.0  <  0.09   0.19   0.28     6  NEW
J1342+0158  1340+022  13_42_48.41  +01_58_10.5  <  0.15   0.25   0.35     3  NEW
J1344+0016  1341+005  13_44_14.20  +00_16_43.3  <  0.08   0.11   0.14     6  NEW
J1345+3823  1343+386  13_45_36.82  +38_23_13.1  <  0.18   0.21   0.23     3  NEW
J1345-0057  1343-007  13_45_37.40  -00_57_06.9  <  0.16   0.26   0.38     3  NEW
J1345-3015  1343-300  13_45_51.51  -30_15_04.5  <  0.24   0.39   0.59     3  KNO
J1346+7320  1345+735  13_46_08.77  +73_20_56.3  <  0.14   0.16   0.19     3  NEW
J1347-1819  1344-180  13_47_04.60  -18_19_59.8  <  0.12   0.18   0.24     6  NEW
J1350+6429  1349+647  13_50_42.04  +64_29_30.6  <  0.14   0.16   0.18     3  NEW
J1351+0435  1349+048  13_51_37.56  +04_35_42.0  <  0.15   0.25   0.35     3  NEW
J1351+3413  1349+344  13_51_47.90  +34_13_29.4  <  0.18   0.21   0.22     3  NEW
J1351-0548  1348-055  13_51_20.17  -05_48_59.2  <  0.17   0.20   0.24     3  NEW
J1352+0232  1349+027  13_52_30.68  +02_32_47.7  <  0.08   0.12   0.14     5  NEW
J1352+3603  1349+363  13_52_01.00  +36_03_51.6  <  0.18   0.20   0.22     2  NEW
J1352-2649  1349-265  13_52_10.30  -26_49_27.3  <  0.16   0.21   0.30     6  NEW
J1352-2649  1349-265  13_52_10.30  -26_49_27.3  <  0.16   0.21   0.30     6  NEW
J1352-2745  1349-275  13_52_28.04  -27_45_07.1  <  0.16   0.21   0.29     6  KNO
J1353+0006  1351+003  13_53_51.36  +00_06_32.8  <  0.07   0.11   0.14     6  NEW
J1353+0443  1350+049  13_53_05.53  +04_43_37.5  <  0.07   0.10   0.13     6  NEW
J1353+3218  1351+325  13_53_27.20  +32_18_24.4  <  0.13   0.21   0.30     3  NEW
J1354-2357  1351-237  13_54_30.47  -23_57_47.6  <  0.15   0.21   0.30     6  NEW
J1354-2443  1351-244  13_54_42.88  -24_43_22.1  <  0.15   0.21   0.31     6  NEW
J1356-0049  1353-005  13_56_26.65  -00_49_47.9  <  0.16   0.19   0.23     3  NEW
J1357-2523  1354-251  13_57_16.14  -25_23_25.2  <  0.16   0.24   0.36     6  NEW
J1358+0329  1355+037  13_58_20.87  +03_29_15.0  <  0.07   0.10   0.13     6  NEW
J1359+3607  1357+363  13_59_36.61  +36_07_26.0  <  0.19   0.21   0.22     3  NEW
J1401+2412  1358+244  14_01_08.62  +24_12_56.3  <  0.21   0.23   0.24     3  NEW
J1401+3611  1359+364  14_01_38.77  +36_11_21.9  <  0.19   0.21   0.22     2  NEW
J1402+0215  1359+025  14_02_31.69  +02_15_45.7  <  0.16   0.19   0.21     3  NEW
J1402-2849  1359-285  14_02_42.73  -28_49_50.1  <  0.18   0.26   0.38     6  NEW
J1404-0437  1401-043  14_04_00.32  -04_37_33.4  <  0.17   0.28   0.41     3  NEW
J1404-2952  1401-296  14_04_20.98  -29_52_03.0  <  0.27   0.44   0.67     3  NEW
J1406-0154  1404-016  14_06_49.11  -01_54_17.0  <  0.17   0.19   0.22     3  NEW
J1407-2701  1404-267  14_07_29.76  -27_01_04.2  <  0.17   0.26   0.38     6  KNO
J1408-3004  1405-298  14_08_29.89  -30_04_21.2  <  0.29   0.43   0.66     6  NEW
J1410+1438  1408+148  14_10_28.00  +14_38_41.2  <  0.07   0.10   0.13     6  NEW
J1411-0432  1408-043  14_11_24.94  -04_32_38.3  <  0.16   0.18   0.22     3  NEW
J1413-2813  1410-279  14_13_14.82  -28_13_36.1  <  0.19   0.28   0.42     6  NEW
J1414+0429  1412+047  14_14_45.02  +04_29_58.6  <  0.08   0.11   0.13     5  NEW
J1414+0915  1411+094  14_14_00.09  +09_15_04.8  <  0.15   0.18   0.20     3  NEW
J1414-3025  1411-301  14_14_39.19  -30_25_40.7  <  0.29   0.46   0.70     3  NEW
J1415-1502  1412-148  14_15_23.23  -15_02_57.9  <  0.20   0.33   0.49     3  NEW
J1415-2809  1412-279  14_15_04.48  -28_09_54.4  <  0.19   0.27   0.42     5  KNO
J1416+0218  1413+025  14_16_15.97  +02_18_10.3  <  0.07   0.10   0.13     6  NEW
J1416+0219  1413+025  14_16_13.74  +02_19_22.5  <  0.08   0.11   0.13     6  NEW
J1418-2958  1415-297  14_18_19.03  -29_58_27.0  <  0.20   0.30   0.44     6  NEW
J1419+0511  1416+054  14_19_20.56  +05_11_10.6  <  0.13   0.66   1.46     5  NEW
J1419+2701  1417+272  14_19_58.80  +27_01_43.6  <  0.13   0.21   0.30     3  NEW
J1420+0651  1418+070  14_20_41.03  +06_51_02.4  <  0.07   0.10   0.13     6  NEW
J1424+0434  1421+048  14_24_09.47  +04_34_51.7  <  0.15   0.20   0.24     6  NEW
J1424+2256  1422+231  14_24_38.13  +22_56_00.7  <  0.20   0.22   0.26     3  NEW
J1424+3615  1422+364  14_24_55.48  +36_15_36.4  <  0.20   0.24   0.29     2  NEW
J1425+1210  1422+123  14_25_16.01  +12_10_18.3  <  0.15   0.18   0.20     3  NEW
J1425+2404  1423+242  14_25_50.67  +24_04_06.7  <  0.13   0.21   0.30     3  NEW
J1425-2959  1422-297  14_25_29.15  -29_59_55.4  <  0.30   0.47   0.73     3  NEW
J1427+0315  1425+034  14_27_36.22  +03_15_06.8  <  0.16   0.20   0.25     5  NEW
J1428+2103  1426+212  14_28_46.38  +21_03_37.0  <  0.20   0.22   0.24     3  NEW
J1428+2724  1426+276  14_28_31.74  +27_24_32.9  <  0.20   0.24   0.29     3  NEW
J1429+0251  1426+030  14_29_04.11  +02_51_39.9  <  0.16   0.23   0.29     6  NEW
J1429+0440  1427+049  14_29_33.93  +04_40_43.1  <  0.16   0.21   0.26     6  NEW
J1429+0714  1427+074  14_29_57.00  +07_14_41.0  <  0.07   0.10   0.13     6  NEW
J1429+2607  1427+263  14_29_50.92  +26_07_50.1  <  0.13   0.21   0.29     3  NEW
J1430+0715  1427+074  14_30_03.34  +07_15_01.3  <  0.07   0.10   0.13     6  NEW
J1430+2512  1428+254  14_30_27.85  +25_12_02.0  <  0.13   0.21   0.30     3  NEW
J1431+0538  1428+058  14_31_02.17  +05_38_25.7  <  0.15   0.20   0.25     6  NEW
J1431+0638  1429+068  14_31_45.16  +06_38_06.0  <  0.07   0.10   0.13     6  NEW
J1432+0305  1429+033  14_32_04.84  +03_05_43.2  <  0.99   5.05  11.17     6  NEW
J1435+0722  1433+075  14_35_51.15  +07_22_19.5  <  0.07   0.10   0.13     6  NEW
J1435+1729  1433+177  14_35_56.56  +17_29_32.9  <  0.15   0.19   0.23     3  NEW
J1437+0143  1434+019  14_37_31.86  +01_43_25.2  <  0.17   0.19   0.22     3  NEW
J1437-2947  1434-295  14_37_09.04  -29_47_18.5  <  0.23   0.33   0.48     6  NEW
J1438-0714  1436-070  14_38_51.09  -07_14_42.0  <  0.23   0.34   0.52     3  NEW
J1439-1659  1436-167  14_39_28.69  -16_59_03.9  <  0.23   0.36   0.54     3  NEW
J1440+0531  1438+057  14_40_32.09  +05_31_20.7  <  0.18   0.21   0.23     2  NEW
J1444+0257  1442+031  14_44_31.71  +02_57_55.0  <  0.16   0.19   0.23     3  NEW
J1444-0312  1442-029  14_44_57.22  -03_12_03.4  <  0.16   0.19   0.23     3  NEW
J1445+1738  1443+178  14_45_57.34  +17_38_30.2  <  0.15   0.19   0.23     3  NEW
J1446-0845  1443-085  14_46_35.73  -08_45_45.5  <  0.19   0.30   0.45     3  NEW
J1452-1319  1450-131  14_52_58.19  -13_19_23.5  <  0.17   0.18   0.20     2  NEW
J1453+0934  1451+097  14_53_53.85  +09_34_25.2  <  0.15   0.17   0.20     3  NEW
J1454-3400  1450-338  14_54_02.47  -34_00_57.2  <  0.16   0.63   1.30     6  KNO
J1456+1626  1453+166  14_56_05.65  +16_26_52.8  <  0.15   0.18   0.21     3  NEW
J1457-3539  1454-354  14_57_26.71  -35_39_09.9  <  0.17   0.86   1.86     6  KNO
J1457-3604  1453-358  14_57_06.34  -36_04_59.9  <  0.25   0.28   0.30     3  NEW
J1501+5657  1500+571  15_01_35.80  +56_57_50.0  <  0.12   0.14   0.16     3  NEW
J1502-3448  1459-346  15_02_28.15  -34_48_22.8  <  0.26   0.29   0.32     3  NEW
J1502-3520  1459-351  15_02_11.19  -35_20_32.4  <  0.26   0.28   0.31     3  NEW
J1504+0407  1501+043  15_04_07.37  +04_07_07.7  <  0.16   0.18   0.21     3  NEW
J1505+0326  1502+036  15_05_06.47  +03_26_30.8  <  0.18   0.25   0.33     5  KNO
J1505-3432  1501-343  15_05_02.36  -34_32_57.2  <  0.17   0.95   2.08     6  NEW
J1508+0102  1505+012  15_08_31.53  +01_02_04.4  <  0.11   0.13   0.15     3  NEW
J1508-3137  1505-314  15_08_39.16  -31_37_52.8  <  0.15   0.56   1.13     6  NEW
J1509-0735  1506-074  15_09_20.55  -07_35_48.1  <  0.08   0.12   0.15     6  KNO
J1511+1801  1508+182  15_11_09.08  +18_01_53.8  <  0.14   0.17   0.20     3  NEW
J1512+3158  1510+321  15_12_14.85  +31_58_06.0  <  0.15   0.17   0.21     3  NEW
J1512-0554  1509-057  15_12_22.86  -05_54_40.1  <  0.08   0.12   0.15     6  NEW
J1513+2607  1511+263  15_13_39.90  +26_07_33.7  <  0.07   0.15   0.32     8  NEW
J1514+1017  1512+104  15_14_49.50  +10_17_00.9  <  0.16   0.19   0.21     3  NEW
J1517+1332  1514+137  15_17_17.15  +13_32_25.0  <  0.14   0.23   0.33     3  NEW
J1519-0509  1516-049  15_19_14.27  -05_09_08.2  <  0.08   0.12   0.15     6  NEW
J1520+2016  1517+204  15_20_05.50  +20_16_05.7  <  0.15   0.23   0.34     3  NEW
J1521+3115  1518+314  15_21_01.23  +31_15_37.9  <  0.15   0.17   0.22     3  NEW
J1522+1013  1519+103  15_22_17.09  +10_13_00.5  <  0.13   0.17   0.20     3  NEW
J1523+1055  1521+111  15_23_56.93  +10_55_44.1  <  0.12   0.15   0.16     3  NEW
J1523+1130  1521+116  15_23_27.56  +11_30_23.9  <  0.14   0.18   0.21     3  NEW
J1524+0310  1521+033  15_24_05.59  +03_10_25.2  <  0.08   0.11   0.14     5  NEW
J1525+0308  1523+033  15_25_48.92  +03_08_26.5  <  0.19   0.23   0.31     3  NEW
J1525+1252  1522+130  15_25_13.54  +12_52_49.6  <  0.14   0.18   0.21     3  NEW
J1527+3115  1525+314  15_27_18.73  +31_15_24.3  <  0.15   0.18   0.22     3  KNO
J1529+1904  1527+192  15_29_51.76  +19_04_34.6  <  0.14   0.22   0.32     3  NEW
J1530-1648  1527-166  15_30_03.26  -16_48_15.8  <  0.09   0.14   0.18     6  NEW
J1531+2404  1529+242  15_31_42.71  +24_04_27.2  <  0.07   0.12   0.21     9  NEW
J1531+3533  1529+357  15_31_25.36  +35_33_40.6  <  0.15   0.17   0.22     3  NEW
J1533+1516  1530+154  15_33_14.49  +15_16_42.2  <  0.14   0.18   0.21     3  NEW
J1534+1349  1532+139  15_34_22.66  +13_49_17.1  <  0.09   0.17   0.28     6  NEW
J1536-0201  1534-018  15_36_43.52  -02_01_33.9  <  0.22   0.27   0.36     3  NEW
J1536-0204  1533-019  15_36_29.89  -02_04_57.2  <  0.22   0.27   0.36     3  NEW
J1537+1344  1535+139  15_37_32.39  +13_44_47.7  <  0.15   0.24   0.35     3  NEW
J1540+0805  1538+082  15_40_29.36  +08_05_06.5  <  0.12   0.16   0.18     3  NEW
J1540+1411  1537+143  15_40_06.99  +14_11_22.7  <  0.14   0.23   0.34     3  NEW
J1540+3659  1538+371  15_40_26.86  +36_59_08.1  <  0.15   0.19   0.24     3  NEW
J1540-0514  1537-050  15_40_30.16  -05_14_35.8  <  0.12   0.15   0.16     3  NEW
J1540-0823  1537-082  15_40_03.15  -08_23_25.5  <  0.27   0.40   0.60     3  KNO
J1541+0050  1538+010  15_41_11.72  +00_50_26.2  <  0.12   0.14   0.16     3  NEW
J1542+1516  1540+154  15_42_55.16  +15_16_17.1  <  0.14   0.23   0.35     3  NEW
J1542-0927  1539-093  15_42_07.46  -09_27_43.2  <  0.23   0.30   0.39     3  NEW
J1542-1118  1539-111  15_42_00.03  -11_18_52.9  <  0.33   0.42   0.55     3  KNO
J1543+1847  1541+189  15_43_43.81  +18_47_20.4  <  0.10   0.17   0.25     6  NEW
J1543-0757  1540-077  15_43_01.68  -07_57_06.6  <  0.23   0.29   0.39     3  KNO
J1546+1311  1544+133  15_46_52.38  +13_11_09.3  <  0.15   0.24   0.36     3  NEW
J1547+4937  1545+497  15_47_21.15  +49_37_07.1  <  0.12   0.15   0.17     3  NEW
J1547-0943  1544-095  15_47_41.28  -09_43_33.0  <  0.23   0.29   0.37     3  KNO
J1548+0854  1546+090  15_48_58.34  +08_54_31.9  <  0.20   0.20   0.20     2  NEW
J1548-1213  1545-120  15_48_12.93  -12_13_31.3  <  0.23   0.29   0.37     3  KNO
J1550+2717  1548+274  15_50_12.00  +27_17_58.2  <  0.07   0.10   0.15     8  NEW
J1556+1037  1554+107  15_56_47.07  +10_37_55.7  <  0.12   0.16   0.18     3  NEW
J1556+4257  1554+430  15_56_36.35  +42_57_09.6  <  0.12   0.14   0.15     3  NEW
J1558-1409  1555-140  15_58_21.94  -14_09_59.0  <  0.22   0.25   0.31     3  KNO
J1559+1210  1556+123  15_59_06.89  +12_10_26.9  <  0.13   0.15   0.17     3  NEW
J1600+0837  1558+087  16_00_25.45  +08_37_36.9  <  0.12   0.15   0.17     3  NEW
J1604+4746  1602+479  16_04_27.87  +47_46_35.2  <  0.16   0.19   0.25     3  NEW
J1604-0019  1602-001  16_04_55.85  -00_19_07.4  <  0.13   0.16   0.17     3  NEW
J1608+0041  1605+008  16_08_02.54  +00_41_06.0  <  0.12   0.16   0.19     3  NEW
J1609-2205  1606-219  16_09_34.93  -22_05_46.6  <  0.25   0.29   0.36     3  KNO
J1612-2239  1609-225  16_12_28.47  -22_39_46.7  <  0.24   0.27   0.32     3  NEW
J1613-2134  1610-214  16_13_17.39  -21_34_07.1  <  0.24   0.28   0.35     3  NEW
J1614+1729  1612+176  16_14_49.26  +17_29_15.0  <  0.13   0.17   0.19     3  NEW
J1614-2149  1611-217  16_14_00.87  -21_49_54.4  <  0.24   0.27   0.33     3  NEW
J1615-2430  1612-243  16_15_11.63  -24_30_58.5  <  0.25   0.26   0.26     2  NEW
J1620+1736  1618+177  16_20_21.40  +17_36_29.3  <  0.12   0.20   0.37     8  NEW
J1621+2435  1619+247  16_21_55.52  +24_35_51.4  <  0.09   0.14   0.22     6  NEW
J1621-2342  1617-235  16_21_00.12  -23_42_03.7  <  0.25   0.29   0.35     3  NEW
J1624-2612  1620-260  16_24_00.97  -26_12_31.8  <  0.17   0.18   0.20     3  NEW
J1626-2255  1623-228  16_26_18.09  -22_55_31.9  <  0.25   0.26   0.27     2  NEW
J1629+2320  1627+234  16_29_34.98  +23_20_12.0  <  0.14   0.16   0.18     3  NEW
J1629+6757  1629+680  16_29_51.83  +67_57_14.9  <  0.15   0.19   0.24     3  KNO
J1629-1720  1626-172  16_29_16.76  -17_20_42.7  <  0.20   0.33   0.52     3  KNO
J1630+1435  1627+146  16_30_17.13  +14_35_08.3  <  0.13   0.16   0.18     3  NEW
J1633+6500  1633+651  16_33_27.73  +65_00_42.0  <  0.16   0.19   0.25     3  NEW
J1633+7405  1635+741  16_33_56.85  +74_05_48.1  <  0.15   0.18   0.23     3  NEW
J1635+1831  1633+186  16_35_39.13  +18_31_06.4  <  0.08   0.14   0.23     6  NEW
J1635-1859  1632-188  16_35_30.73  -18_59_37.5  <  0.24   0.28   0.34     3  KNO
J1639-3827  1636-383  16_39_29.50  -38_27_28.2  <  0.25   0.35   0.41     3  NEW
J1641-1754  1638-178  16_41_53.87  -17_54_38.1  <  0.23   0.27   0.34     3  NEW
J1643+1322  1641+134  16_43_25.32  +13_22_31.0  <  0.12   0.15   0.17     3  NEW
J1644+0518  1642+054  16_44_56.09  +05_18_37.2  <  0.20   0.30   0.47     3  NEW
J1644+2347  1642+238  16_44_29.49  +23_47_59.9  <  0.07   0.11   0.16     8  NEW
J1647-1926  1644-193  16_47_53.80  -19_26_19.7  <  0.10   0.21   0.38     6  NEW
J1648+0242  1646+027  16_48_31.77  +02_42_46.3  <  0.13   0.17   0.20     3  NEW
J1649+0626  1647+065  16_49_50.49  +06_26_53.4  <  0.19   0.30   0.46     3  KNO
J1651+0459  1648+050  16_51_03.85  +04_59_41.9  <  0.18   0.28   0.44     3  NEW
J1651+0459  1648+050  16_51_03.85  +04_59_41.9  <  0.18   0.28   0.44     3  NEW
J1651+0459  1648+050  16_51_11.70  +04_59_19.0  <  0.18   0.29   0.45     3  NEW
J1651+0714  1648+073  16_51_20.64  +07_14_10.8  <  0.19   0.30   0.46     3  NEW
J1652+0618  1649+063  16_52_01.40  +06_18_55.3  <  0.24   0.35   0.47     2  KNO
J1655+0356  1652+040  16_55_27.96  +03_56_08.5  <  0.20   0.25   0.32     3  NEW
J1658+4732  1657+476  16_58_26.64  +47_32_16.0  <  0.15   0.18   0.23     3  NEW
J1659+4702  1658+471  16_59_30.96  +47_02_25.2  <  0.16   0.16   0.16     2  NEW
J1700+3008  1658+302  17_00_43.79  +30_08_00.4  <  0.07   0.12   0.20     9  NEW
J1700-3048  1657-307  17_00_54.13  -30_48_07.4  <  0.35   0.68   1.17     3  NEW
J1701+0338  1658+037  17_01_21.49  +03_38_51.1  <  0.20   0.25   0.33     3  NEW
J1702+5017  1701+503  17_02_53.24  +50_17_42.2  <  0.15   0.18   0.23     3  NEW
J1703-1215  1700-121  17_03_20.90  -12_15_36.0  <  0.20   0.23   0.28     3  NEW
J1703-2915  1700-291  17_03_53.68  -29_15_38.5  <  0.35   0.61   1.03     3  NEW
J1704-2318  1701-232  17_04_35.36  -23_18_58.7  <  0.22   0.51   0.83     6  NEW
J1705-2445  1701-246  17_05_00.17  -24_45_25.8  <  0.13   0.30   0.49     6  NEW
J1705-2530  1702-254  17_05_38.67  -25_30_57.6  <  0.13   0.32   0.55     6  NEW
J1705-2838  1702-285  17_05_37.48  -28_38_09.8  <  0.34   0.62   1.05     3  NEW
J1708-3939  1705-396  17_08_44.44  -39_39_51.0  <  0.24   0.34   0.40     3  NEW
J1709+2617  1707+263  17_09_19.38  +26_17_29.8  <  0.21   0.24   0.29     3  NEW
J1709-2301  1706-229  17_09_24.77  -23_01_47.0  <  0.35   0.91   1.51     6  NEW
J1711-2509  1708-250  17_11_23.10  -25_09_01.5  <  0.27   0.39   0.46     3  KNO
J1711-3338  1708-335  17_11_48.99  -33_38_41.0  <  0.29   0.32   0.37     3  KNO
J1711-3744  1707-376  17_11_20.52  -37_44_15.4  <  0.25   0.41   0.52     3  NEW
J1711-3908  1708-390  17_11_30.23  -39_08_40.7  <  0.25   0.37   0.43     3  NEW
J1712-2432  1709-244  17_12_49.27  -24_32_55.9  <  0.37   0.54   0.88     3  NEW
J1712-2809  1709-281  17_12_57.30  -28_09_35.8  <  0.34   0.70   1.22     3  NEW
J1713+2813  1711+282  17_13_25.98  +28_13_05.6  <  0.15   0.17   0.21     3  NEW
J1714-2053  1711-208  17_14_32.51  -20_53_54.2  <  0.34   0.50   0.82     3  KNO
J1714-2100  1711-209  17_14_40.19  -21_00_41.6  <  0.34   0.51   0.83     3  NEW
J1714-2648  1711-267  17_14_32.49  -26_48_16.5  <  0.32   0.68   1.19     3  NEW
J1714-3810  1710-381  17_14_09.67  -38_10_01.2  <  0.26   0.41   0.50     3  NEW
J1715-1206  1712-120  17_15_41.19  -12_06_21.7  <  0.19   0.21   0.26     3  NEW
J1715-3913  1711-391  17_15_23.27  -39_13_10.8  <  0.25   0.36   0.42     3  NEW
J1716-3758  1713-379  17_16_26.55  -37_58_50.6  <  0.26   0.40   0.49     3  NEW
J1716-3801  1713-379  17_16_52.80  -38_01_17.8  <  0.25   0.39   0.48     3  NEW
J1716-3927  1713-394  17_16_32.49  -39_27_19.1  <  0.34   0.47   0.54     3  NEW
J1717-3702  1714-369  17_17_44.26  -37_02_49.8  <  0.25   0.41   0.52     3  NEW
J1717-3751  1714-377  17_17_27.18  -37_51_06.3  <  0.25   0.39   0.47     3  NEW
J1717-3948  1714-397  17_17_38.59  -39_48_52.5  <  0.22   0.37   0.70    14  KNO
J1718-1120  1715-112  17_18_14.94  -11_20_44.9  <  0.19   0.21   0.25     3  KNO
J1718-2850  1715-287  17_18_49.37  -28_50_41.1  <  0.27   0.32   0.37     2  KNO
J1718-3918  1714-392  17_18_27.37  -39_18_56.4  <  0.24   0.33   0.38     3  NEW
J1719-1245  1716-127  17_19_15.33  -12_45_25.3  <  0.19   0.22   0.27     3  NEW
J1719-3606  1716-360  17_19_27.53  -36_06_01.8  <  0.26   0.36   0.46     2  NEW
J1719-3709  1716-371  17_19_56.81  -37_09_34.6  <  0.25   0.41   0.51     3  NEW
J1719-3734  1716-375  17_19_37.94  -37_34_13.2  <  0.24   0.37   0.45     3  NEW
J1720-2258  1717-229  17_20_43.54  -22_58_24.0  <  0.37   0.56   0.93     3  NEW
J1720-3454  1717-348  17_20_52.22  -34_54_48.7  <  0.27   0.35   0.43     3  NEW
J1721-2711  1718-271  17_21_11.54  -27_11_37.0  <  0.14   0.35   0.75    15  NEW
J1721-3532  1718-354  17_21_38.33  -35_32_27.0  <  0.26   0.40   0.51     3  NEW
J1721-3641  1718-366  17_21_50.50  -36_41_15.5  <  0.25   0.43   0.55     3  NEW
J1721-3745  1717-377  17_21_13.01  -37_45_16.4  <  0.24   0.37   0.44     3  NEW
J1722-3534  1719-355  17_22_49.64  -35_34_06.3  <  0.25   0.42   0.53     3  NEW
J1723-3555  1719-358  17_23_04.13  -35_55_16.4  <  0.25   0.43   0.54     3  NEW
J1723-3553  1720-358  17_23_23.07  -35_53_41.9  <  0.25   0.42   0.54     3  NEW
J1723-3638  1720-366  17_23_50.25  -36_38_58.8  <  0.23   0.34   0.41     3  NEW
J1724+0224  1721+024  17_24_29.00  +02_24_48.7  <  0.15   0.18   0.21     3  NEW
J1724-0240  1721-026  17_24_36.42  -02_40_56.8  <  0.19   0.22   0.28     3  NEW
J1724-0242  1722-026  17_24_38.87  -02_42_46.6  <  0.18   0.22   0.28     3  NEW
J1724-1246  1721-127  17_24_33.77  -12_46_53.0  <  0.19   0.23   0.28     3  NEW
J1724-2511  1721-251  17_24_29.18  -25_11_54.1  <  0.27   0.31   0.37     3  NEW
J1725-3612  1722-361  17_25_25.35  -36_12_27.7  <  0.22   0.30   0.35     3  NEW
J1727-1951  1724-198  17_27_19.97  -19_51_46.6  <  0.22   0.33   0.38     3  KNO
J1727-3646  1724-367  17_27_55.59  -36_46_22.8  <  0.08   0.09   0.11     6  NEW
J1728-3419  1725-342  17_28_54.93  -34_19_30.0  <  0.26   0.39   0.49     3  NEW
J1728-3504  1724-350  17_28_18.89  -35_04_10.4  <  0.21   0.26   0.31     2  NEW
J1729-3433  1726-345  17_29_19.90  -34_33_51.0  <  0.22   0.28   0.31     3  NEW
J1729-3437  1726-345  17_29_30.55  -34_37_40.3  <  0.22   0.27   0.30     3  NEW
J1730-2129  1727-214  17_30_36.57  -21_29_10.8  <  0.14   0.45   1.10    12  NEW
J1730-3310  1727-331  17_30_26.67  -33_10_31.5  <  0.28   0.32   0.38     3  NEW
J1730-3442  1727-346  17_30_31.05  -34_42_29.3  <  0.12   0.22   0.30     3  NEW
J1731-2603  1728-260  17_31_11.60  -26_03_19.6  <  0.26   0.30   0.37     3  NEW
J1731-3302  1728-330  17_31_41.92  -33_02_24.7  <  0.27   0.34   0.42     3  NEW
J1731-3314  1727-332  17_31_16.21  -33_14_44.5  <  0.28   0.34   0.41     3  NEW
J1731-3802  1727-379  17_31_21.13  -38_02_11.9  <  0.08   0.10   0.11     5  NEW
J1732+0154  1729+019  17_32_04.62  +01_54_29.4  <  0.18   0.22   0.28     3  NEW
J1732-1908  1729-191  17_32_39.24  -19_08_22.9  <  0.35   0.54   0.91     3  NEW
J1732-3330  1728-334  17_32_06.16  -33_30_45.0  <  0.20   0.21   0.22     3  NEW
J1733-3251  1730-328  17_33_31.54  -32_51_54.2  <  0.20   0.21   0.22     3  NEW
J1733-3345  1729-337  17_33_11.40  -33_45_32.8  <  0.12   0.22   0.29     3  NEW
J1735-4011  1732-401  17_35_41.89  -40_11_23.1  <  0.09   0.10   0.12     6  NEW
J1736-1944  1733-197  17_36_42.28  -19_44_34.1  <  0.24   0.33   0.39     3  KNO
J1736-2835  1733-285  17_36_20.97  -28_35_52.5  <  0.27   0.30   0.37     3  NEW
J1737+0237  1735+026  17_37_32.65  +02_37_16.0  <  0.17   0.21   0.26     3  NEW
J1737+0325  1735+034  17_37_50.55  +03_25_34.5  <  0.18   0.21   0.26     3  NEW
J1737-2251  1734-228  17_37_02.09  -22_51_56.3  <  0.31   0.36   0.41     2  NEW
J1737-2804  1734-280  17_37_24.37  -28_04_31.8  <  0.26   0.30   0.36     3  NEW
J1737-3752  1734-378  17_37_56.49  -37_52_05.1  <  0.08   0.09   0.11     6  NEW
J1738-2648  1735-267  17_38_34.09  -26_48_00.5  <  0.27   0.32   0.39     3  NEW
J1740+0311  1738+032  17_40_37.19  +03_11_47.8  <  0.19   0.25   0.32     3  KNO
J1740-2842  1736-286  17_40_07.80  -28_42_02.5  <  0.26   0.30   0.36     3  NEW
J1740-3056  1737-309  17_40_19.61  -30_56_29.7  <  0.11   0.21   0.28     3  NEW
J1740-3952  1736-398  17_40_06.17  -39_52_07.5  <  0.09   0.10   0.11     5  NEW
J1742+6145  1742+617  17_42_51.84  +61_45_51.0  <  0.11   0.13   0.16     9  NEW
J1742-2713  1738-271  17_42_02.05  -27_13_11.7  <  0.18   0.23   0.26     3  NEW
J1742-2949  1739-297  17_42_44.13  -29_49_15.6  <  0.12   0.20   0.27     3  NEW
J1742-3004  1738-300  17_42_05.01  -30_04_04.6  <  0.13   0.33   0.79    19  NEW
J1742-3007  1739-300  17_42_54.47  -30_07_07.8  <  0.11   0.20   0.28     3  NEW
J1743-2913  1740-292  17_43_54.32  -29_13_51.8  <  0.12   0.17   0.23     9  NEW
J1743-2940  1740-296  17_43_45.81  -29_40_10.6  <  0.12   0.17   0.21     6  NEW
J1743-3058  1740-309  17_43_17.88  -30_58_18.6  <  0.13   0.33   0.81    12  KNO
J1745-2135  1742-215  17_45_12.37  -21_35_13.5  <  0.17   0.23   0.27     3  NEW
J1745-3012  1742-301  17_45_57.63  -30_12_02.0  <  0.13   0.35   0.97    18  NEW
J1745-3045  1741-307  17_45_01.27  -30_45_35.8  <  0.11   0.20   0.28     3  NEW
J1746-2807  1743-281  17_46_52.12  -28_07_20.3  <  0.17   0.18   0.18     3  NEW
J1747+0057  1744+009  17_47_27.76  +00_57_42.5  <  0.18   0.22   0.27     3  NEW
J1747-2515  1744-252  17_47_08.66  -25_15_56.5  <  0.17   0.20   0.21     3  NEW
J1747-2809  1744-281  17_47_20.86  -28_09_13.9  <  0.12   0.18   0.24     3  NEW
J1747-2826  1744-284  17_47_14.16  -28_26_56.9  <  0.12   0.19   0.24     3  NEW
J1747-2822  1744-283  17_47_25.36  -28_22_09.8  <  0.12   0.19   0.24     3  NEW
J1747-2959  1744-299  17_47_56.28  -29_59_40.6  <  0.12   0.50   1.91    17  NEW
J1747-2958  1743-299  17_47_09.38  -29_58_02.7  <  0.11   0.20   0.27     3  NEW
J1747-2958  1743-299  17_47_09.38  -29_58_02.7  <  0.11   0.20   0.27     3  NEW
J1747-2958  1744-299  17_47_13.02  -29_58_01.8  <  0.13   0.49   1.92    18  NEW
J1748-2335  1745-235  17_48_39.25  -23_35_17.6  <  0.17   0.19   0.21     2  NEW
J1748-2745  1745-277  17_48_20.18  -27_45_02.3  <  0.12   0.18   0.23     3  NEW
J1748-2759  1745-279  17_48_38.39  -27_59_51.8  <  0.12   0.41   1.69    21  NEW
J1748-2839  1745-286  17_48_26.36  -28_39_17.9  <  0.11   0.18   0.24     3  NEW
J1748-2857  1744-289  17_48_08.93  -28_57_02.9  <  0.11   0.19   0.25     3  NEW
J1748-3651  1745-368  17_48_40.79  -36_51_50.1  <  0.15   0.37   1.03    18  NEW
J1749-2000  1746-199  17_49_15.02  -20_00_33.7  <  0.11   0.26   0.69    19  NEW
J1749-2653  1746-268  17_49_58.18  -26_53_42.6  <  0.17   0.17   0.18     3  NEW
J1749-2846  1746-287  17_49_26.21  -28_46_58.0  <  0.11   0.18   0.25     2  NEW
J1749-2902  1746-290  17_49_35.60  -29_02_45.9  <  0.11   0.19   0.25     3  NEW
J1750-2650  1747-268  17_50_58.48  -26_50_31.4  <  0.12   0.18   0.23     3  NEW
J1751-1950  1748-198  17_51_41.34  -19_50_47.5  <  0.16   0.21   0.24     3  KNO
J1751-2315  1748-232  17_51_09.66  -23_15_10.4  <  0.17   0.19   0.20     3  NEW
J1751-2524  1748-253  17_51_51.26  -25_24_00.0  <  0.23   0.40   0.63     6  KNO
J1751-2648  1748-267  17_51_37.40  -26_48_19.2  <  0.12   0.35   1.27    19  NEW
J1752-2626  1749-264  17_52_21.78  -26_26_41.7  <  0.12   0.18   0.22     3  NEW
J1752-2733  1749-275  17_52_57.81  -27_33_49.3  <  0.12   0.42   1.61    18  NEW
J1752-2956  1749-299  17_52_33.10  -29_56_44.9  <  0.22   0.50   0.91     6  KNO
J1752-3001  1749-300  17_52_30.97  -30_01_07.8  <  0.11   0.20   0.27     3  NEW
J1753+0919  1750+093  17_53_02.33  +09_19_59.9  <  0.10   0.21   0.39     9  NEW
J1753-1843  1750-187  17_53_09.08  -18_43_38.5  <  0.24   0.41   0.63     6  KNO
J1753-2610  1750-261  17_53_37.97  -26_10_51.1  <  0.12   0.17   0.22     3  NEW
J1754+1156  1752+119  17_54_46.00  +11_56_47.2  <  0.17   0.20   0.25     3  NEW
J1754-2609  1751-261  17_54_55.82  -26_09_46.6  <  0.18   0.20   0.22     2  NEW
J1755-2144  1752-217  17_55_07.02  -21_44_40.8  <  0.11   0.30   0.85    18  NEW
J1755-2232  1752-225  17_55_26.28  -22_32_10.6  <  0.21   0.38   0.60     6  KNO
J1755-2506  1752-250  17_55_20.34  -25_06_12.6  <  0.12   0.17   0.21     3  NEW
J1756+2914  1754+292  17_56_05.40  +29_14_16.1  <  0.09   0.20   0.37     6  NEW
J1756-1427  1753-144  17_56_25.86  -14_27_10.6  <  0.23   0.28   0.35     3  NEW
J1756-2618  1752-262  17_56_06.15  -26_18_15.7  <  0.16   0.21   0.26     6  NEW
J1756-2638  1753-266  17_56_43.62  -26_38_47.7  <  0.12   0.17   0.22     3  NEW
J1756-2807  1753-281  17_56_49.65  -28_07_37.7  <  0.25   0.43   0.67     6  KNO
J1757-2328  1754-234  17_57_29.26  -23_28_11.5  <  0.11   0.14   0.18     6  NEW
J1757-2328  1754-234  17_57_29.26  -23_28_11.5  <  0.05   0.10   0.21     9  NEW
J1757-2403  1754-240  17_57_15.87  -24_03_11.5  <  0.11   0.34   1.06    18  NEW
J1757-2403  1754-240  17_57_15.87  -24_03_11.5  <  0.12   0.16   0.21     2  NEW
J1757-2418  1754-243  17_57_29.81  -24_18_51.2  <  0.12   0.16   0.21     2  NEW
J1758+6637  1758+666  17_58_33.29  +66_37_59.4  <  0.11   0.14   0.16     9  NEW
J1758-1757  1755-179  17_58_43.24  -17_57_48.4  <  0.13   0.25   0.52     9  NEW
J1758-2343  1755-237  17_58_22.97  -23_43_11.4  <  0.17   0.19   0.21     2  NEW
J1759-1505  1757-150  17_59_57.24  -15_05_49.1  <  0.23   0.33   0.39     3  KNO
J1759-2331  1756-235  17_59_02.89  -23_31_09.2  <  0.12   0.17   0.21     3  NEW
J1800+1731  1758+175  18_00_15.94  +17_31_23.7  <  0.09   0.20   0.38     6  NEW
J1800-2246  1757-227  18_00_51.37  -22_46_55.5  <  0.05   0.07   0.08     6  NEW
J1801-2317  1758-232  18_01_16.29  -23_17_46.6  <  0.13   0.17   0.21     3  NEW
J1801-2325  1758-234  18_01_39.49  -23_25_53.8  <  0.13   0.17   0.21     3  NEW
J1801-2338  1758-236  18_01_52.51  -23_38_41.3  <  0.11   0.36   1.25    16  NEW
J1802-2147  1759-217  18_02_58.38  -21_47_49.0  <  0.05   0.07   0.08     6  NEW
J1802-2216  1759-222  18_02_04.85  -22_16_23.1  <  0.13   0.17   0.21     3  NEW
J1802-2303  1759-230  18_02_31.72  -23_03_26.4  <  0.13   0.17   0.21     3  NEW
J1802-3706  1758-371  18_02_05.53  -37_06_52.8  <  0.12   0.22   0.30     3  NEW
J1803-2422  1800-243  18_03_40.14  -24_22_18.8  <  0.12   0.17   0.21     3  NEW
J1803-2748  1800-278  18_03_16.88  -27_48_10.8  <  0.17   0.25   0.32     3  NEW
J1804-2411  1801-241  18_04_17.04  -24_11_30.5  <  0.12   0.16   0.20     3  NEW
J1805-2059  1802-209  18_05_56.55  -20_59_17.5  <  0.12   0.36   1.01    12  NEW
J1805-2059  1802-209  18_05_56.55  -20_59_17.5  <  0.12   0.16   0.21     3  NEW
J1805-2147  1802-217  18_05_43.52  -21_47_41.2  <  0.12   0.16   0.21     3  NEW
J1805-2213  1802-222  18_05_30.09  -22_13_03.5  <  0.12   0.16   0.20     3  NEW
J1805-2231  1802-225  18_05_30.89  -22_31_05.5  <  0.14   0.34   0.84    12  NEW
J1805-2417  1802-242  18_05_47.93  -24_17_33.7  <  0.12   0.16   0.20     3  NEW
J1805-2800  1802-280  18_05_11.79  -28_00_24.3  <  0.11   0.16   0.20     6  NEW
J1805-3805  1802-380  18_05_41.58  -38_05_41.5  <  0.10   0.26   0.50    15  NEW
J1805-3806  1802-381  18_05_45.66  -38_06_18.6  <  0.23   0.41   0.79    12  NEW
J1806-3722  1803-373  18_06_46.49  -37_22_35.4  <  0.15   0.24   0.34     3  NEW
J1807-0905  1804-091  18_07_28.17  -09_05_50.8  <  0.14   0.14   0.14     3  NEW
J1808-2006  1805-201  18_08_56.24  -20_05_48.5  <  0.05   0.06   0.08     5  NEW
J1808-2216  1805-222  18_08_26.02  -22_16_53.4  <  0.13   0.30   0.66    12  NEW
J1808-3056  1805-309  18_08_40.69  -30_56_11.4  <  0.11   0.20   0.27     3  NEW
J1809-1500  1806-150  18_09_10.49  -15_00_48.4  <  0.15   0.15   0.15     3  NEW
J1809-1939  1806-196  18_09_06.34  -19_39_53.0  <  0.05   0.06   0.08     6  NEW
J1809-2004  1806-200  18_09_00.77  -20_04_56.7  <  0.05   0.10   0.20     9  NEW
J1809-2018  1806-203  18_09_19.25  -20_18_01.6  <  0.12   0.16   0.20     3  NEW
J1809-2019  1806-203  18_09_25.90  -20_19_24.7  <  0.16   0.18   0.20     2  NEW
J1810-1803  1808-180  18_10_56.14  -18_03_31.1  <  0.06   0.21   0.69    18  NEW
J1810-1905  1807-191  18_10_51.35  -19_05_21.6  <  0.05   0.12   0.28     9  NEW
J1811-1809  1808-181  18_11_20.76  -18_09_19.5  <  0.05   0.06   0.08     6  NEW
J1811-1926  1808-194  18_11_34.41  -19_26_18.0  <  0.05   0.06   0.08     6  NEW
J1811-2635  1807-265  18_11_05.91  -26_35_16.4  <  0.12   0.15   0.17     2  NEW
J1812+0651  1809+068  18_12_06.33  +06_51_12.3  <  0.07   0.15   0.26     9  NEW
J1812-0648  1810-068  18_12_50.94  -06_48_23.8  <  0.15   0.27   0.45     5  KNO
J1812-1757  1809-179  18_12_52.93  -17_57_17.3  <  0.07   0.09   0.11     6  NEW
J1812-1800  1809-180  18_12_34.63  -18_00_22.3  <  0.05   0.07   0.09     6  NEW
J1812-1840  1809-186  18_12_45.52  -18_40_39.6  <  0.12   0.16   0.20     3  NEW
J1812-3132  1809-315  18_12_15.59  -31_32_56.6  <  0.26   0.38   0.45     3  KNO
J1813-1803  1810-180  18_13_23.84  -18_03_43.0  <  0.12   0.16   0.20     3  NEW
J1813-1904  1810-190  18_13_45.16  -19_04_35.6  <  0.14   0.30   0.67    11  NEW
J1814-1652  1811-168  18_14_48.54  -16_52_03.9  <  0.05   0.20   0.59    17  NEW
J1814-1711  1811-172  18_14_11.51  -17_11_23.6  <  0.13   0.27   0.61    11  NEW
J1815-0741  1812-077  18_15_14.66  -07_41_55.3  <  0.10   0.14   0.19     9  NEW
J1815-0834  1813-085  18_15_49.30  -08_34_03.7  <  0.13   0.14   0.14     3  NEW
J1815-0834  1813-085  18_15_49.30  -08_34_03.7  <  0.10   0.14   0.19     5  NEW
J1815-1638  1812-166  18_15_45.11  -16_38_58.7  <  0.05   0.06   0.07     6  NEW
J1815-1652  1812-168  18_15_43.82  -16_52_49.7  <  0.05   0.06   0.07     6  NEW
J1816-1211  1814-122  18_16_53.12  -12_11_51.5  <  0.05   0.06   0.07     6  NEW
J1816-1620  1813-163  18_16_46.80  -16_20_35.4  <  0.05   0.06   0.07     6  NEW
J1816-1621  1813-163  18_16_50.93  -16_21_50.8  <  0.05   0.09   0.20     9  NEW
J1816-2027  1813-204  18_16_16.48  -20_27_03.4  <  0.14   0.27   0.69    11  NEW
J1817-1144  1815-117  18_17_53.95  -11_44_46.2  <  0.12   0.27   0.56    11  NEW
J1817-1144  1815-117  18_17_53.95  -11_44_46.2  <  0.05   0.06   0.08     6  NEW
J1817-1706  1814-171  18_17_24.88  -17_06_26.8  <  0.12   0.15   0.19     3  NEW
J1817-2410  1814-242  18_17_30.36  -24_10_50.3  <  0.11   0.15   0.19     3  NEW
J1818-1108  1815-111  18_18_19.31  -11_08_48.3  <  0.14   0.30   0.53    12  KNO
J1819-0258  1816-029  18_19_17.40  -02_58_07.8  <  0.13   0.14   0.14     3  KNO
J1819-1501  1816-150  18_19_00.41  -15_01_08.8  <  0.11   0.23   0.57    15  NEW
J1819-2036  1816-206  18_19_36.88  -20_36_33.0  <  0.12   0.15   0.19     3  NEW
J1819-3055  1815-309  18_19_04.07  -30_55_46.2  <  0.11   0.19   0.26     3  NEW
J1820-0424  1818-044  18_20_43.35  -04_24_12.5  <  0.13   0.13   0.14     3  NEW
J1820-1221  1817-123  18_20_12.22  -12_21_01.4  <  0.05   0.06   0.07     6  NEW
J1820-1419  1818-143  18_20_57.21  -14_19_57.5  <  0.10   0.25   0.55    11  NEW
J1821-0112  1819-012  18_21_55.67  -01_12_59.3  <  0.13   0.13   0.14     3  NEW
J1821-1225  1818-124  18_21_18.10  -12_25_38.0  <  0.12   0.28   0.50    12  NEW
J1821-1411  1818-142  18_21_07.65  -14_11_10.6  <  0.10   0.18   0.37    14  NEW
J1821-2110  1818-212  18_21_05.48  -21_10_46.4  <  0.12   0.32   0.97    15  NEW
J1822-1333  1819-135  18_22_37.32  -13_33_54.0  <  0.10   0.19   0.42    15  NEW
J1822-1456  1819-149  18_22_27.38  -14_56_09.0  <  0.18   0.21   0.22     3  NEW
J1823-1146  1820-118  18_23_06.33  -11_46_46.2  <  0.09   0.21   0.42    11  NEW
J1823-1309  1820-131  18_23_35.93  -13_09_20.7  <  0.05   0.06   0.07     5  NEW
J1823-2354  1820-239  18_23_59.76  -23_54_23.2  <  0.15   0.34   0.81    11  NEW
J1823-2726  1820-274  18_23_19.65  -27_26_26.6  <  0.24   0.34   0.39     3  KNO
J1823-3454  1820-349  18_23_38.61  -34_54_12.0  <  0.11   0.15   0.19     6  NEW
J1824+7420  1825+743  18_24_35.03  +74_20_34.7  <  0.16   0.18   0.23     3  NEW
J1825-0046  1823-007  18_25_58.37  -00_46_04.1  <  0.11   0.26   0.65    15  NEW
J1825-1225  1822-124  18_25_32.46  -12_25_53.5  <  0.12   0.15   0.19     3  NEW
J1825-1242  1822-127  18_25_09.85  -12_42_15.9  <  0.05   0.06   0.07     6  NEW
J1825-1317  1822-133  18_25_31.54  -13_17_50.0  <  0.12   0.15   0.19     3  NEW
J1825-1316  1822-132  18_25_30.09  -13_16_12.0  <  0.12   0.15   0.19     3  NEW
J1825-2312  1822-232  18_25_42.47  -23_12_11.3  <  0.14   0.34   0.75    12  NEW
J1826-1132  1823-115  18_26_05.41  -11_32_35.2  <  0.05   0.06   0.07     6  NEW
J1826-1132  1823-115  18_26_05.41  -11_32_35.2  <  0.05   0.17   0.76    17  NEW
J1826-1338  1823-136  18_26_01.84  -13_38_19.7  <  0.18   0.20   0.21     3  NEW
J1827+2638  1825+266  18_27_20.16  +26_38_24.2  <  0.15   0.23   0.34     6  NEW
J1827-0405  1825-041  18_27_45.04  -04_05_44.5  <  0.14   0.35   0.69    12  KNO
J1827-0532  1825-055  18_27_46.60  -05_32_02.3  <  0.13   0.13   0.14     3  NEW
J1827-0931  1825-095  18_27_50.71  -09_31_47.3  <  0.12   0.15   0.18     3  NEW
J1827-1150  1824-118  18_27_23.72  -11_50_01.0  <  0.12   0.15   0.19     3  NEW
J1827-1408  1824-141  18_27_13.31  -14_08_35.4  <  0.17   0.20   0.21     3  NEW
J1827-1901  1824-190  18_27_49.28  -19_01_30.8  <  0.19   0.21   0.23     3  NEW
J1827-1930  1824-195  18_27_14.59  -19_30_09.7  <  0.19   0.22   0.23     3  NEW
J1827-3102  1824-310  18_27_36.46  -31_02_08.9  <  0.11   0.19   0.26     3  NEW
J1828-0323  1825-034  18_28_37.04  -03_23_05.8  <  0.18   0.18   0.19     3  NEW
J1828-0735  1825-076  18_28_34.19  -07_35_25.0  <  0.04   0.10   0.19    12  NEW
J1828-1014  1825-102  18_28_01.34  -10_14_10.1  <  0.12   0.15   0.19     3  NEW
J1828-1135  1825-116  18_28_08.66  -11_35_39.6  <  0.10   0.24   0.63    12  NEW
J1828-1151  1826-118  18_28_54.96  -11_51_41.9  <  0.18   0.20   0.21     3  NEW
J1828-3043  1825-307  18_28_41.35  -30_43_11.7  <  0.11   0.19   0.26     3  NEW
J1828-3044  1825-307  18_28_43.52  -30_44_14.6  <  0.11   0.19   0.27     2  NEW
J1831-0918  1828-093  18_31_40.48  -09_18_39.1  <  0.17   0.19   0.21     3  NEW
J1831-1022  1828-104  18_31_03.97  -10_22_43.8  <  0.10   0.16   0.21     8  NEW
J1831-1843  1828-187  18_31_23.26  -18_43_33.4  <  0.11   0.17   0.22     8  NEW
J1832+0118  1830+012  18_32_40.09  +01_18_16.4  <  0.22   0.31   0.37     3  KNO
J1832-0610  1830-062  18_32_42.23  -06_10_26.5  <  0.04   0.06   0.07     6  NEW
J1833+4726  1832+474  18_33_46.10  +47_26_31.1  <  0.08   0.12   0.19     9  NEW
J1833-0323  1830-034  18_33_23.87  -03_23_31.9  <  0.13   0.13   0.13     3  NEW
J1833-0458  1830-050  18_33_21.13  -04_58_08.6  <  0.12   0.12   0.13     2  NEW
J1833-0910  1830-092  18_33_32.04  -09_10_44.8  <  0.17   0.20   0.21     3  NEW
J1833-0931  1830-095  18_33_26.76  -09_31_52.1  <  0.09   0.20   0.43    11  NEW
J1833-1107  1830-111  18_33_28.96  -11_07_26.3  <  0.10   0.22   0.50    12  NEW
J1834-0510  1831-052  18_34_22.53  -05_10_38.8  <  0.04   0.06   0.07     5  NEW
J1834-0802  1831-080  18_34_21.86  -08_02_28.3  <  0.11   0.14   0.18     3  NEW
J1834-0844  1832-087  18_34_46.00  -08_44_02.6  <  0.11   0.19   0.40    14  NEW
J1834-0915  1831-092  18_34_32.31  -09_15_27.2  <  0.09   0.20   0.41    12  NEW
J1834-0953  1831-099  18_34_24.29  -09_53_19.4  <  0.17   0.19   0.21     3  NEW
J1834-1618  1831-163  18_34_23.71  -16_18_21.8  <  0.18   0.20   0.21     3  NEW
J1835+0418  1832+042  18_35_17.19  +04_18_38.5  <  0.12   0.13   0.13     3  NEW
J1835-0626  1832-064  18_35_37.07  -06_26_42.2  <  0.04   0.06   0.07     6  NEW
J1835-0746  1832-078  18_35_35.89  -07_46_15.1  <  0.12   0.15   0.18     3  NEW
J1835-0759  1832-080  18_35_22.49  -07_59_33.7  <  0.12   0.15   0.18     3  NEW
J1836-0705  1833-071  18_36_28.26  -07_05_11.1  <  0.12   0.15   0.18     3  NEW
J1837-0529  1834-055  18_37_23.34  -05_29_21.0  <  0.04   0.06   0.07     6  NEW
J1837-0748  1834-078  18_37_27.76  -07_48_28.3  <  0.18   0.20   0.21     3  NEW
J1837-1532  1834-155  18_37_37.45  -15_32_38.3  <  0.14   0.28   0.48    11  KNO
J1838+0336  1836+035  18_38_56.28  +03_36_49.8  <  0.12   0.13   0.13     3  NEW
J1838+0628  1835+064  18_38_22.91  +06_28_08.7  <  0.12   0.12   0.13     3  KNO
J1838-0632  1835-065  18_38_09.08  -06_32_04.9  <  0.04   0.16   0.49    17  NEW
J1838-0645  1835-068  18_38_08.19  -06_45_58.8  <  0.04   0.06   0.07     6  NEW
J1838-0647  1835-068  18_38_20.25  -06_47_03.6  <  0.12   0.15   0.18     3  NEW
J1838-0657  1835-070  18_38_31.04  -06_57_22.7  <  0.12   0.15   0.18     3  NEW
J1838-1246  1835-128  18_38_04.57  -12_46_26.0  <  0.17   0.19   0.20     3  NEW
J1839+0015  1837+002  18_39_35.02  +00_15_47.7  <  0.12   0.13   0.13     3  NEW
J1839-0419  1836-043  18_39_21.86  -04_19_52.5  <  0.09   0.21   0.48    12  NEW
J1839-0439  1836-047  18_39_35.04  -04_39_20.8  <  0.09   0.14   0.19     6  NEW
J1839-0526  1836-054  18_39_27.86  -05_26_52.5  <  0.05   0.06   0.07     5  NEW
J1839-0535  1836-056  18_39_29.90  -05_35_53.8  <  0.12   0.15   0.18     3  NEW
J1839-0544  1836-057  18_39_32.36  -05_44_20.9  <  0.17   0.19   0.21     3  NEW
J1839-0554  1836-059  18_39_36.36  -05_54_17.6  <  0.17   0.19   0.21     2  NEW
J1840-0444  1838-047  18_40_48.45  -04_44_19.6  <  0.04   0.06   0.07     6  NEW
J1840-0445  1838-048  18_40_51.06  -04_45_55.3  <  0.04   0.06   0.07     6  NEW
J1840-0457  1837-050  18_40_30.72  -04_57_22.7  <  0.04   0.06   0.07     5  NEW
J1840-0519  1838-053  18_40_49.69  -05_19_04.9  <  0.12   0.15   0.18     3  NEW
J1840-0543  1837-057  18_40_37.40  -05_43_17.7  <  0.11   0.14   0.18     3  NEW
J1841-0152  1838-019  18_41_34.66  -01_52_52.9  <  0.04   0.06   0.07     6  NEW
J1841-0152  1839-019  18_41_42.15  -01_52_46.6  <  0.04   0.06   0.07     6  NEW
J1841-0335  1839-036  18_41_56.43  -03_35_43.6  <  0.04   0.14   0.44    16  NEW
J1841-0335  1839-036  18_41_56.43  -03_35_43.6  <  0.04   0.14   0.46    17  NEW
J1841-0348  1838-038  18_41_27.27  -03_48_45.4  <  0.04   0.06   0.07     6  NEW
J1841-0414  1838-042  18_41_20.39  -04_14_50.1  <  0.04   0.06   0.07     6  NEW
J1841-0444  1838-047  18_41_19.36  -04_44_18.7  <  0.04   0.06   0.07     6  NEW
J1842-0343  1840-037  18_42_54.43  -03_43_18.2  <  0.06   0.08   0.10     6  NEW
J1842-0409  1840-042  18_42_49.56  -04_09_53.3  <  0.04   0.06   0.07     5  NEW
J1842-0414  1840-042  18_42_57.93  -04_14_07.6  <  0.05   0.09   0.18     9  NEW
J1842-0422  1839-044  18_42_06.49  -04_22_19.8  <  0.09   0.19   0.46    14  NEW
J1843+0211  1841+021  18_43_56.01  +02_11_15.3  <  0.13   0.13   0.13     2  NEW
J1843+0223  1841+023  18_43_55.42  +02_23_22.4  <  0.12   0.13   0.13     3  NEW
J1843-0328  1841-035  18_43_56.93  -03_28_17.9  <  0.09   0.20   0.45    12  NEW
J1843-0350  1840-038  18_43_29.62  -03_50_15.6  <  0.04   0.06   0.07     5  NEW
J1844+1140  1841+116  18_44_18.01  +11_40_24.4  <  0.12   0.12   0.13     3  KNO
J1844-0306  1842-031  18_44_38.38  -03_06_04.5  <  0.12   0.15   0.18     3  NEW
J1844-1324  1842-134  18_44_50.28  -13_24_44.3  <  0.17   0.19   0.20     3  KNO
J1845-0129  1843-015  18_45_42.17  -01_29_06.3  <  0.04   0.06   0.07     6  NEW
J1845-0354  1842-039  18_45_34.78  -03_54_47.6  <  0.09   0.13   0.18     5  NEW
J1846-0003  1843-001  18_46_03.78  -00_03_42.9  <  0.17   0.25   0.30     3  NEW
J1846-0221  1843-024  18_46_21.18  -02_21_43.2  <  0.04   0.06   0.07     6  NEW
J1846-0237  1844-026  18_46_47.84  -02_37_54.5  <  0.04   0.06   0.07     6  NEW
J1806-0242  1843-027  18_46_09.83  -02_41_34.9  <  0.04   0.05   0.06     5  NEW
J1846-0258  1843-030  18_46_24.27  -02_58_34.0  <  0.04   0.06   0.07     6  NEW
J1846-0259  1843-030  18_46_22.67  -02_59_43.0  <  0.18   0.20   0.21     3  NEW
J1846-0258  1843-030  18_46_28.88  -02_58_59.2  <  0.12   0.15   0.18     2  NEW
J1846-0651  1843-069  18_46_06.30  -06_51_27.7  <  0.17   0.25   0.29     3  KNO
J1847-0101  1845-010  18_47_50.15  -01_01_52.2  <  0.04   0.09   0.16    12  NEW
J1847-0101  1845-010  18_47_50.15  -01_01_52.2  <  0.04   0.05   0.07     5  NEW
J1847-0101  1845-010  18_47_53.10  -01_01_18.4  <  0.09   0.14   0.29    24  NEW
J1847-0128  1844-015  18_47_10.68  -01_28_17.3  <  0.04   0.06   0.07     6  NEW
J1847-0156  1845-019  18_47_36.85  -01_56_32.9  <  0.04   0.06   0.07     6  NEW
J1847-0212  1844-022  18_47_04.51  -02_12_02.1  <  0.04   0.06   0.07     6  NEW
J1847-0221  1845-024  18_47_42.82  -02_21_53.8  <  0.04   0.06   0.07     6  NEW
J1847-0227  1844-025  18_47_00.34  -02_27_51.8  <  0.04   0.06   0.07     6  NEW
J1848-0135  1846-016  18_48_39.99  -01_35_08.6  <  0.04   0.06   0.07     6  NEW
J1848-0253  1845-029  18_48_14.13  -02_53_48.3  <  0.09   0.22   0.55    14  NEW
J1848-0305  1846-031  18_48_46.64  -03_05_41.5  <  0.09   0.21   0.52    14  NEW
J1848-0822  1845-084  18_48_13.94  -08_22_01.7  <  0.10   0.23   0.54    15  NEW
J1849-0019  1847-003  18_49_52.73  -00_19_08.4  <  0.04   0.06   0.07     6  NEW
J1849-0042  1847-007  18_49_42.13  -00_42_32.6  <  0.04   0.06   0.07     5  NEW
J1849-0054  1846-009  18_49_18.02  -00_54_57.5  <  0.09   0.17   0.29    12  NEW
J1849-0102  1847-011  18_49_49.68  -01_02_35.8  <  0.12   0.14   0.17     3  NEW
J1849-0127  1846-015  18_49_34.81  -01_27_40.8  <  0.09   0.19   0.38    12  NEW
J1849-0216  1846-023  18_49_36.17  -02_16_29.2  <  0.09   0.20   0.44    15  NEW
J1849-0216  1846-023  18_49_36.17  -02_16_29.2  <  0.09   0.20   0.46    14  NEW
J1849-0856  1847-090  18_49_54.53  -08_56_55.2  <  0.16   0.18   0.19     3  NEW
J1850+0209  1848+020  18_50_33.97  +02_09_05.4  <  0.12   0.12   0.13     3  NEW
J1850-0018  1848-003  18_50_47.76  -00_18_30.2  <  0.04   0.13   0.29    18  NEW
J1850-0018  1848-003  18_50_47.76  -00_18_30.2  <  0.04   0.06   0.07     6  NEW
J1850-0018  1848-003  18_50_48.72  -00_18_10.0  <  0.09   0.17   0.30    11  NEW
J1850-0906  1847-091  18_50_30.96  -09_06_59.9  <  0.16   0.17   0.19     2  NEW
J1851+0004  1848+000  18_51_24.29  +00_04_12.9  <  0.04   0.06   0.07     6  NEW
J1851-0028  1849-005  18_51_58.67  -00_28_14.8  <  0.12   0.14   0.17     3  NEW
J1851-0041  1848-007  18_51_02.38  -00_41_26.0  <  0.04   0.06   0.07     6  NEW
J1851-0721  1848-074  18_51_06.54  -07_21_37.3  <  0.17   0.19   0.20     3  NEW
J1852+0026  1849+003  18_52_19.35  +00_26_54.0  <  0.19   0.20   0.20     3  NEW
J1852+0038  1850+005  18_52_33.93  +00_38_58.4  <  0.04   0.06   0.07     5  NEW
J1852+1426  1850+143  18_52_50.57  +14_26_39.8  <  0.12   0.12   0.12     3  NEW
J1852-0006  1850-001  18_52_41.87  -00_06_06.6  <  0.04   0.08   0.14    11  NEW
J1852-0014  1850-003  18_52_51.59  -00_14_25.0  <  0.04   0.14   0.31    17  NEW
J1853+0041  1851+006  18_53_43.01  +00_41_44.2  <  0.04   0.16   0.57    21  NEW
J1853+0041  1851+006  18_53_44.44  +00_41_07.7  <  0.09   0.20   0.44    12  NEW
J1853+3301  1851+329  18_53_35.08  +33_01_45.1  <  0.12   0.50   0.99    12  NEW
J1854+0030  1851+004  18_54_17.53  +00_30_54.7  <  0.09   0.16   0.32    15  NEW
J1854+0127  1851+013  18_54_07.51  +01_27_45.0  <  0.04   0.13   0.34    18  NEW
J1854+0137  1852+015  18_54_40.93  +01_37_19.7  <  0.04   0.06   0.08     6  NEW
J1854+0137  1852+015  18_54_40.93  +01_37_19.7  <  0.04   0.06   0.07     6  NEW
J1854+0200  1851+019  18_54_03.08  +02_00_46.8  <  0.05   0.06   0.08     6  NEW
J1855+0121  1852+012  18_55_19.65  +01_21_01.6  <  0.12   0.14   0.17     3  NEW
J1855+0147  1852+017  18_55_11.15  +01_47_25.3  <  0.09   0.19   0.42    11  NEW
J1855+0219  1853+022  18_55_34.10  +02_19_10.7  <  0.05   0.07   0.08     6  NEW
J1855+0312  1853+031  18_55_42.89  +03_12_38.0  <  0.08   0.11   0.13     9  NEW
J1856+0219  1853+022  18_56_10.93  +02_19_27.9  <  0.05   0.06   0.08     6  NEW
J1856+0221  1853+022  18_56_23.07  +02_21_21.8  <  0.05   0.06   0.07     5  NEW
J1856+0222  1853+023  18_56_26.60  +02_22_12.0  <  0.05   0.06   0.07     6  NEW
J1856+0707  1853+070  18_56_18.17  +07_07_26.2  <  0.06   0.18   0.63    18  NEW
J1856-0520  1853-054  18_56_07.24  -05_20_12.2  <  0.17   0.19   0.20     3  NEW
J1857+0139  1854+015  18_57_01.76  +01_39_25.3  <  0.04   0.06   0.07     5  NEW
J1857+0203  1855+019  18_57_37.69  +02_03_40.3  <  0.05   0.06   0.07     6  NEW
J1857+0414  1854+041  18_57_03.04  +04_14_25.9  <  0.12   0.12   0.13     3  NEW
J1857+0915  1855+091  18_57_59.52  +09_15_24.9  <  0.12   0.12   0.13     3  NEW
J1857+1110  1855+111  18_57_31.25  +11_10_53.9  <  0.12   0.12   0.13     3  NEW
J1857+1624  1855+163  18_57_25.60  +16_24_56.5  <  0.12   0.12   0.12     3  NEW
J1858+0338  1856+035  18_58_56.57  +03_38_36.2  <  0.20   0.21   0.22     3  NEW
J1858+1632  1856+164  18_58_50.72  +16_32_44.0  <  0.12   0.12   0.13     3  NEW
J1859+0347  1856+037  18_59_06.98  +03_47_17.0  <  0.11   0.14   0.17     3  NEW
J1859+0358  1857+039  18_59_37.40  +03_58_37.7  <  0.11   0.14   0.17     3  NEW
J1859+0416  1857+042  18_59_35.47  +04_16_54.8  <  0.05   0.07   0.08     6  NEW
J1900+0110  1858+011  19_00_44.64  +01_10_26.0  <  0.19   0.20   0.20     3  NEW
J1900+0112  1858+011  19_00_46.90  +01_12_20.0  <  0.19   0.20   0.21     3  NEW
J1900+0335  1858+035  19_00_45.89  +03_35_53.0  <  0.08   0.10   0.13     6  NEW
J1900+0448  1858+047  19_00_52.51  +04_48_17.7  <  0.05   0.06   0.07     6  NEW
J1901+0112  1859+011  19_01_49.87  +01_12_42.2  <  0.19   0.20   0.22     3  NEW
J1901+0412  1858+041  19_01_01.45  +04_12_08.5  <  0.19   0.21   0.23     3  NEW
J1901+0414  1858+041  19_01_01.67  +04_14_15.6  <  0.11   0.14   0.17     3  NEW
J1901+0443  1859+046  19_01_54.58  +04_43_06.6  <  0.05   0.15   0.44    21  NEW
J1901+0504  1858+050  19_01_07.71  +05_04_21.2  <  0.05   0.15   0.47    18  NEW
J1901+0507  1859+050  19_01_35.32  +05_07_39.0  <  0.12   0.21   0.48    12  NEW
J1901+0525  1858+053  19_01_12.48  +05_25_43.4  <  0.12   0.19   0.48    15  NEW
J1901+0628  1859+063  19_01_51.22  +06_28_14.4  <  0.12   0.12   0.13     3  NEW
J1902-0202  1859-021  19_02_32.48  -02_02_25.8  <  0.17   0.19   0.20     3  NEW
J1902-0458  1859-050  19_02_26.55  -04_58_02.3  <  0.16   0.17   0.18     2  KNO
J1904+0354  1902+038  19_04_47.65  +03_54_56.3  <  0.19   0.20   0.22     3  NEW
J1904+0526  1901+053  19_04_04.54  +05_26_18.9  <  0.19   0.21   0.23     3  NEW
J1904+0605  1902+060  19_04_46.43  +06_05_31.9  <  0.11   0.14   0.17     3  NEW
J1905+0551  1902+057  19_05_17.75  +05_51_49.9  <  0.11   0.23   0.61    14  NEW
J1905+0601  1902+059  19_05_24.19  +06_01_25.8  <  0.09   0.26   0.85    14  NEW
J1905+0744  1903+076  19_05_41.42  +07_44_53.0  <  0.12   0.12   0.12     3  NEW
J1906-0033  1903-006  19_06_18.44  -00_33_26.0  <  0.24   0.26   0.28     3  NEW
J1907+0708  1905+070  19_07_36.01  +07_08_37.8  <  0.09   0.27   0.80    12  NEW
J1907+0708  1905+070  19_07_36.01  +07_08_37.8  <  0.19   0.21   0.23     3  NEW
J1907+0752  1904+077  19_07_15.58  +07_52_40.9  <  0.11   0.13   0.17     3  NEW
J1907+0759  1905+079  19_07_52.07  +07_59_56.5  <  0.08   0.22   0.55    11  NEW
J1908+0536  1906+055  19_08_54.29  +05_36_28.8  <  0.08   0.10   0.13     6  NEW
J1908+0755  1905+078  19_08_18.27  +07_55_47.7  <  0.11   0.14   0.17     3  NEW
J1908+0840  1906+085  19_08_49.79  +08_40_17.5  <  0.05   0.06   0.07     5  NEW
J1909+0757  1907+078  19_09_53.27  +07_57_29.3  <  0.05   0.15   0.54    21  NEW
J1909+0924  1907+093  19_09_27.32  +09_24_19.1  <  0.06   0.07   0.08     6  NEW
J1909-0254  1906-029  19_09_19.24  -02_54_43.5  <  0.04   0.06   0.07     6  NEW
J1910+0752  1908+077  19_10_28.33  +07_52_03.7  <  0.19   0.21   0.23     3  NEW
J1910+0758  1908+078  19_10_34.93  +07_58_39.5  <  0.08   0.19   0.51    12  NEW
J1910+0752  1908+077  19_10_33.62  +07_52_12.4  <  0.19   0.21   0.23     3  NEW
J1910+0813  1907+081  19_10_11.81  +08_13_39.1  <  0.05   0.15   0.52    17  NEW
J1910+1027  1908+103  19_10_40.88  +10_27_18.5  <  0.07   0.10   0.12     6  NEW
J1910+1027  1908+103  19_10_40.88  +10_27_18.5  <  0.06   0.07   0.08     6  NEW
J1911+0458  1909+048  19_11_49.55  +04_58_58.4  <  0.18   0.20   0.22     3  NEW
J1911+0905  1908+090  19_11_03.97  +09_05_02.5  <  0.07   0.10   0.13     6  NEW
J1911+0906  1908+090  19_11_00.82  +09_06_01.8  <  0.08   0.18   0.49    15  NEW
J1911+0906  1908+090  19_11_07.54  +09_06_50.0  <  0.05   0.06   0.07     6  NEW
J1911+0905  1908+090  19_11_12.79  +09_05_39.9  <  0.19   0.21   0.23     3  NEW
J1911+0940  1908+095  19_11_07.39  +09_40_09.8  <  0.08   0.20   0.49    11  NEW
J1911+0940  1908+095  19_11_07.39  +09_40_09.8  <  0.05   0.06   0.08     5  NEW
J1911+0940  1908+095  19_11_10.48  +09_40_00.8  <  0.08   0.18   0.48    12  NEW
J1911+1026  1909+103  19_11_32.02  +10_26_56.6  <  0.06   0.11   0.25    16  NEW
J1911+1026  1909+103  19_11_34.02  +10_26_09.0  <  0.08   0.15   0.27    12  NEW
J1911+1651  1909+167  19_11_31.12  +16_51_32.5  <  0.05   0.13   0.27    23  NEW
J1912+1123  1910+113  19_12_51.46  +11_23_42.4  <  0.09   0.14   0.25    14  NEW
J1913+1054  1911+108  19_13_26.45  +10_54_22.7  <  0.11   0.13   0.17     3  NEW
J1913+1220  1910+122  19_13_15.25  +12_20_45.9  <  0.09   0.14   0.25    12  NEW
J1914+0922  1912+092  19_14_29.88  +09_22_14.6  <  0.11   0.13   0.17     3  NEW
J1914+1112  1912+111  19_14_45.46  +11_12_04.7  <  0.18   0.21   0.24     3  NEW
J1915+0452  1913+047  19_15_59.88  +04_52_22.6  <  0.11   0.12   0.13     3  NEW
J1915+1113  1913+111  19_15_50.49  +11_13_06.2  <  0.19   0.22   0.24     3  NEW
J1915+1225  1913+123  19_15_46.32  +12_25_30.0  <  0.19   0.22   0.24     3  NEW
J1915+3019  1913+302  19_15_56.74  +30_19_52.9  <  0.11   0.46   0.93    12  NEW
J1916+1018  1913+102  19_16_09.11  +10_18_08.5  <  0.18   0.21   0.24     3  NEW
J1916+1121  1914+112  19_16_56.28  +11_21_52.2  <  0.09   0.15   0.28    14  NEW
J1916+1148  1913+117  19_16_04.98  +11_48_26.1  <  0.11   0.13   0.17     3  NEW
J1916+1238  1914+125  19_16_43.89  +12_38_21.3  <  0.09   0.14   0.24    12  NEW
J1916+1238  1914+125  19_16_43.89  +12_38_21.3  <  0.11   0.13   0.16     3  NEW
J1916+1237  1914+125  19_16_43.55  +12_37_35.1  <  0.09   0.14   0.24    12  NEW
J1917+1043  1914+106  19_17_03.93  +10_43_47.4  <  0.11   0.12   0.13     3  NEW
J1917+1044  1914+106  19_17_00.50  +10_44_32.6  <  0.12   0.12   0.13     3  NEW
J1917+1405  1915+139  19_17_18.11  +14_05_09.2  <  0.08   0.11   0.14     9  NEW
J1918+0632  1916+064  19_18_28.13  +06_32_20.0  <  0.06   0.19   0.73    18  NEW
J1918+1943  1916+196  19_18_22.42  +19_43_47.2  <  0.12   0.12   0.13     3  NEW
J1918+1944  1916+196  19_18_35.53  +19_44_24.5  <  0.12   0.12   0.13     3  NEW
J1918+2451  1916+247  19_18_34.66  +24_51_56.0  <  0.12   0.12   0.13     3  NEW
J1919+0619  1916+062  19_19_17.35  +06_19_42.7  <  0.20   0.29   0.35     3  KNO
J1920+1353  1918+138  19_20_35.95  +13_53_59.8  <  0.11   0.12   0.13     3  NEW
J1920+2651  1918+267  19_20_29.08  +26_51_47.7  <  0.09   0.16   0.33    15  NEW
J1921+1509  1919+150  19_21_38.56  +15_09_49.7  <  0.08   0.12   0.15     9  NEW
J1921+1528  1919+153  19_21_23.12  +15_28_53.0  <  0.12   0.12   0.13     3  NEW
J1921+1625  1919+163  19_21_57.28  +16_25_01.8  <  0.12   0.15   0.24    13  NEW
J1921+4333  1919+434  19_21_09.93  +43_33_41.5  <  0.10   0.15   0.19     6  NEW
J1922+0130  1920+014  19_22_56.95  +01_30_47.0  <  0.06   0.07   0.09     6  NEW
J1922+0841  1919+086  19_22_18.63  +08_41_57.3  <  0.15   0.26   0.39     6  KNO
J1922+1504  1920+149  19_22_33.27  +15_04_48.2  <  0.12   0.12   0.13     3  NEW
J1923+1426  1920+143  19_23_12.39  +14_26_54.1  <  0.12   0.12   0.13     3  NEW
J1923+1428  1920+143  19_23_04.74  +14_28_02.1  <  0.12   0.12   0.12     3  NEW
J1923+1432  1921+144  19_23_49.37  +14_32_56.3  <  0.11   0.12   0.13     3  NEW
J1923+1704  1921+169  19_23_52.88  +17_04_14.6  <  0.08   0.15   0.34    15  NEW
J1924+0603  1921+059  19_24_07.44  +06_03_17.1  <  0.11   0.12   0.13     3  NEW
J1924+1444  1922+146  19_24_47.14  +14_44_23.6  <  0.13   0.14   0.14     2  NEW
J1924+1726  1922+173  19_24_52.90  +17_26_17.7  <  0.11   0.12   0.13     3  NEW
J1924+2035  1922+204  19_24_36.94  +20_35_21.0  <  0.08   0.15   0.28    18  NEW
J1924+2035  1922+204  19_24_36.94  +20_35_21.0  <  0.12   0.13   0.14     3  NEW
J1925+1227  1923+123  19_25_40.81  +12_27_38.0  <  0.12   0.57   1.33     6  KNO
J1925+1512  1923+151  19_25_18.56  +15_12_32.4  <  0.08   0.14   0.24    15  NEW
J1926+1007  1924+100  19_26_50.59  +10_07_13.2  <  0.11   0.12   0.13     3  NEW
J1927+1623  1925+162  19_27_47.49  +16_23_34.5  <  0.11   0.13   0.14     3  NEW
J1927+1630  1925+163  19_27_33.97  +16_30_01.2  <  0.08   0.14   0.24    15  NEW
J1927+1804  1925+179  19_27_35.56  +18_04_40.9  <  0.12   0.13   0.14     3  NEW
J1928+0848  1926+087  19_28_40.85  +08_48_48.4  <  0.12   0.29   0.51    11  KNO
J1928+1758  1926+178  19_28_29.85  +17_58_58.7  <  0.08   0.18   0.39    13  NEW
J1928+1802  1926+179  19_28_52.49  +18_02_44.3  <  0.12   0.13   0.14     3  NEW
J1928+6814  1928+681  19_28_20.55  +68_14_59.2  <  0.13   0.33   0.62     6  NEW
J1929+1810  1927+180  19_29_46.26  +18_10_13.1  <  0.12   0.13   0.14     3  NEW
J1929+2325  1926+233  19_29_04.57  +23_25_29.2  <  0.16   0.25   0.29     3  KNO
J1930+1852  1928+187  19_30_29.98  +18_52_13.4  <  0.08   0.16   0.35    15  NEW
J1931+0913  1929+091  19_31_35.14  +09_13_30.2  <  0.08   0.11   0.14     6  NEW
J1931+1003  1928+099  19_31_16.47  +10_03_21.6  <  0.08   0.11   0.14     5  NEW
J1931+1727  1929+173  19_31_21.14  +17_27_07.5  <  0.11   0.13   0.14     3  NEW
J1931+1842  1929+186  19_31_41.34  +18_42_57.7  <  0.12   0.13   0.14     3  NEW
J1931+3122  1929+312  19_31_08.67  +31_22_33.3  <  0.04   0.06   0.07     6  KNO
J1932-0817  1930-084  19_32_51.29  -08_17_40.6  <  0.06   0.08   0.10     6  NEW
J1933+1504  1931+149  19_33_21.80  +15_04_46.4  <  0.13   0.27   0.61    17  KNO
J1933+3051  1931+307  19_33_48.95  +30_51_45.1  <  0.04   0.06   0.07     6  NEW
J1934+1043  1932+106  19_34_35.02  +10_43_40.3  <  0.17   0.26   0.30     3  KNO
J1934+1732  1932+174  19_34_50.23  +17_32_14.6  <  0.12   0.13   0.14     3  NEW
J1934+2058  1932+208  19_34_40.90  +20_58_40.4  <  0.09   0.15   0.30    14  NEW
J1934+2157  1932+218  19_34_58.72  +21_57_26.9  <  0.08   0.10   0.13     6  NEW
J1934+3030  1932+304  19_34_45.20  +30_30_58.8  <  0.11   0.44   0.90    12  NEW
J1935+2035  1933+204  19_35_26.37  +20_35_01.0  <  0.12   0.13   0.14     3  NEW
J1935+2157  1932+218  19_35_04.97  +21_57_09.8  <  0.12   0.12   0.13     3  NEW
J1935+2303  1933+229  19_35_43.58  +23_03_25.7  <  0.08   0.11   0.14     6  NEW
J1936+1942  1934+195  19_36_26.95  +19_42_24.6  <  0.08   0.13   0.30    16  NEW
J1936+2023  1934+202  19_36_13.94  +20_23_45.8  <  0.07   0.11   0.14     9  NEW
J1936+2246  1934+226  19_36_29.30  +22_46_25.8  <  0.16   0.24   0.28     3  KNO
J1937+1722  1935+172  19_37_53.60  +17_22_56.3  <  0.08   0.12   0.16     6  NEW
J1938+2308  1936+230  19_38_47.19  +23_08_28.1  <  0.08   0.13   0.20     9  NEW
J1939+1720  1937+172  19_39_20.08  +17_20_18.9  <  0.09   0.12   0.15     8  NEW
J1939+2136  1937+214  19_39_36.98  +21_36_10.6  <  0.09   0.17   0.39    12  NEW
J1939+2511  1937+250  19_39_11.51  +25_11_09.9  <  0.04   0.14   0.38    18  NEW
J1940+2718  1938+271  19_40_21.61  +27_18_51.6  <  0.04   0.15   0.53    18  NEW
J1940+2718  1938+271  19_40_21.61  +27_18_51.6  <  0.04   0.06   0.07     5  NEW
J1940+2718  1938+271  19_40_22.15  +27_18_32.8  <  0.12   0.21   0.53    12  NEW
J1940+3137  1938+315  19_40_05.45  +31_37_26.9  <  0.10   0.43   0.90    12  NEW
J1940-0327  1937-035  19_40_18.72  -03_27_15.1  <  0.06   0.07   0.08     6  NEW
J1941+1210  1939+120  19_41_33.19  +12_10_01.2  <  0.11   0.12   0.13     3  NEW
J1943-1409  1941-142  19_43_57.75  -14_09_11.8  <  0.07   0.09   0.10     6  NEW
J1944+2548  1942+256  19_44_06.75  +25_48_57.5  <  0.07   0.10   0.12     6  NEW
J1944+5031  1943+504  19_44_48.19  +50_31_31.3  <  0.08   0.41   0.90    12  NEW
J1946+2029  1944+203  19_46_45.81  +20_29_25.2  <  0.11   0.12   0.13     2  NEW
J1946+2435  1944+244  19_46_20.96  +24_35_14.0  <  0.11   0.12   0.12     3  NEW
J1947+2653  1945+267  19_47_26.39  +26_53_48.7  <  0.04   0.06   0.07     6  NEW
J1947+2744  1945+276  19_47_58.45  +27_44_18.7  <  0.04   0.16   0.54    18  NEW
J1948+2450  1945+247  19_48_00.14  +24_50_18.6  <  0.09   0.21   0.49    13  NEW
J1948+2807  1946+279  19_48_14.33  +28_07_29.3  <  0.07   0.10   0.12     6  NEW
J1949+2421  1947+242  19_49_33.14  +24_21_18.2  <  0.13   0.33   0.73    12  KNO
J1949+2649  1947+267  19_49_14.68  +26_49_53.5  <  0.11   0.21   0.55     9  NEW
J1949+2651  1947+267  19_49_17.07  +26_51_16.6  <  0.10   0.11   0.13     3  NEW
J1949+2651  1947+267  19_49_17.07  +26_51_16.6  <  0.10   0.27   0.74    12  NEW
J1950+2628  1948+263  19_50_05.00  +26_28_13.3  <  0.11   0.12   0.12     3  NEW
J1952+0230  1949+023  19_52_13.08  +02_30_26.3  <  0.05   0.06   0.07     6  NEW
J1952+2621  1949+262  19_52_00.10  +26_21_16.1  <  0.10   0.18   0.52    14  NEW
J1952-0115  1949-013  19_52_22.98  -01_15_56.6  <  0.12   0.12   0.13     3  NEW
J1953+3251  1951+327  19_53_09.84  +32_51_39.6  <  0.16   0.17   0.18     3  NEW
J1953+3252  1951+327  19_53_00.41  +32_52_07.9  <  0.08   0.16   0.32    12  NEW
J1958+5150  1957+517  19_58_29.32  +51_50_37.0  <  0.09   0.39   0.88    11  NEW
J1959+2242  1957+225  19_59_33.84  +22_42_18.8  <  0.08   0.16   0.38    15  NEW
J1959+2243  1957+225  19_59_37.99  +22_43_55.9  <  0.08   0.18   0.41    12  NEW
J1959+3120  1957+312  19_59_05.01  +31_20_47.8  <  0.04   0.05   0.06     5  NEW
J1959+3121  1957+312  19_59_08.83  +31_21_50.1  <  0.18   0.19   0.19     3  NEW
J1959+3515  1958+351  19_59_55.54  +35_15_28.3  <  0.07   0.10   0.12     6  NEW
J1959+4036  1957+404  19_59_06.73  +40_36_57.7  <  0.17   0.19   0.21     3  NEW
J2000+3313  1958+330  20_00_18.55  +33_13_40.3  <  0.07   0.10   0.12     6  NEW
J2000+3315  1958+331  20_00_12.27  +33_15_10.8  <  0.06   0.09   0.12    11  NEW
J2000+3329  1958+333  20_00_53.73  +33_29_25.4  <  0.09   0.11   0.13     3  NEW
J2000+3844  1958+385  20_00_34.28  +38_44_17.2  <  0.18   0.20   0.21     3  NEW
J2000+3930  1958+393  20_00_36.55  +39_30_52.8  <  0.18   0.20   0.21     3  NEW
J2000-0109  1957-013  20_00_03.56  -01_09_59.9  <  0.12   0.12   0.12     2  NEW
J2001+3310  1959+330  20_01_04.61  +33_10_31.4  <  0.08   0.20   0.55    12  NEW
J2001+3311  1959+330  20_01_09.88  +33_11_12.2  <  0.04   0.14   0.50    18  NEW
J2001+3331  1959+333  20_01_47.61  +33_31_40.2  <  0.08   0.17   0.51    15  NEW
J2001+3334  1959+334  20_01_54.45  +33_34_14.6  <  0.09   0.10   0.12     3  NEW
J2002+3403  2000+339  20_02_04.02  +34_03_51.5  <  0.08   0.17   0.51    15  NEW
J2004+3339  2002+335  20_04_23.35  +33_39_06.4  <  0.09   0.22   0.70    15  NEW
J2004+3922  2002+392  20_04_02.66  +39_22_40.9  <  0.17   0.19   0.20     3  NEW
J2008+3337  2006+334  20_08_50.02  +33_37_33.6  <  0.09   0.17   0.37    15  NEW
J2010+3724  2009+372  20_10_52.46  +37_24_43.6  <  0.08   0.39   0.85    12  NEW
J2010+4627  2008+463  20_10_23.70  +46_27_40.0  <  0.09   0.13   0.16     6  NEW
J2012+3826  2010+382  20_12_32.73  +38_26_59.9  <  0.17   0.19   0.21     3  NEW
J2013+3615  2011+360  20_13_34.22  +36_15_00.2  <  0.17   0.18   0.20     2  NEW
J2014+3807  2012+379  20_14_33.95  +38_07_30.4  <  0.16   0.18   0.20     2  NEW
J2015+3317  2013+331  20_15_29.96  +33_17_21.4  <  0.07   0.10   0.12     6  NEW
J2015+3640  2013+365  20_15_40.53  +36_40_53.5  <  0.09   0.21   0.62    12  NEW
J2016+3600  2014+358  20_16_45.61  +36_00_33.3  <  0.14   0.22   0.26     3  KNO
J2016+3712  2014+370  20_16_04.13  +37_12_23.5  <  0.08   0.23   0.67    14  NEW
J2017+3644  2015+365  20_17_46.86  +36_44_47.9  <  0.16   0.18   0.20     2  NEW
J2018+3348  2016+336  20_18_00.88  +33_48_40.5  <  0.14   0.17   0.18     3  NEW
J2018+4048  2016+406  20_18_28.55  +40_48_46.5  <  0.13   0.19   0.25     6  KNO
J2020+2826  2018+282  20_20_45.87  +28_26_59.1  <  0.13   0.24   0.33     6  KNO
J2020+4044  2018+405  20_20_04.00  +40_44_27.6  <  0.09   0.22   0.70     9  NEW
J2020+4210  2018+420  20_20_40.10  +42_10_39.0  <  0.15   0.19   0.22     3  NEW
J2020+6747  2019+676  20_20_18.86  +67_47_06.3  <  0.27   0.53   1.01     3  NEW
J2021+3712  2019+370  20_21_32.23  +37_12_13.8  <  0.08   0.41   1.81    14  NEW
J2021+3754  2019+377  20_21_43.58  +37_54_40.4  <  0.07   0.12   0.17    11  NEW
J2021+4006  2019+399  20_21_01.79  +40_06_01.5  <  0.15   0.18   0.20     3  NEW
J2022+3519  2020+351  20_22_35.65  +35_19_36.8  <  0.07   0.13   0.20     9  NEW
J2022+3843  2020+385  20_22_20.81  +38_43_26.8  <  0.11   0.14   0.17     6  NEW
J2022+3914  2020+390  20_22_19.28  +39_14_20.1  <  0.15   0.17   0.19     2  NEW
J2022+4124  2020+412  20_22_10.09  +41_24_42.3  <  0.15   0.19   0.21     3  NEW
J2023+3625  2021+362  20_23_49.31  +36_25_30.5  <  0.07   0.12   0.20     9  NEW
J2023+3637  2021+364  20_23_35.53  +36_37_41.6  <  0.15   0.18   0.20     3  NEW
J2023+3639  2021+364  20_23_37.41  +36_39_19.6  <  0.38   0.70   1.31     3  NEW
J2023+3738  2022+374  20_23_55.22  +37_38_12.3  <  0.08   0.17   0.51    17  NEW
J2023+4124  2021+412  20_23_01.95  +41_24_06.8  <  0.07   0.12   0.21     8  NEW
J2023+4137  2021+414  20_23_37.07  +41_37_53.0  <  0.10   0.15   0.20     9  NEW
J2023+4307  2022+429  20_23_45.42  +43_07_39.6  <  0.08   0.10   0.12     5  NEW
J2023+4401  2021+438  20_23_39.09  +44_01_05.0  <  0.15   0.19   0.23     3  NEW
J2024+3738  2022+374  20_24_00.99  +37_38_39.0  <  0.11   0.21   0.44    11  NEW
J2024+4000  2022+398  20_24_34.83  +40_00_57.5  <  0.21   0.27   0.30     3  NEW
J2024+4116  2022+411  20_24_06.39  +41_16_01.2  <  0.14   0.18   0.20     3  NEW
J2024+4119  2022+411  20_24_11.73  +41_19_57.3  <  0.08   0.18   0.43    11  NEW
J2025+3722  2023+372  20_25_18.45  +37_22_42.6  <  0.09   0.19   0.40    12  NEW
J2025+4213  2023+420  20_25_39.07  +42_13_26.2  <  0.22   0.26   0.29     3  NEW
J2025+4316  2023+431  20_25_20.46  +43_16_56.6  <  0.15   0.20   0.24     3  NEW
J2026+3429  2024+343  20_26_34.32  +34_29_36.2  <  0.15   0.18   0.20     3  NEW
J2026+3903  2024+388  20_26_11.61  +39_03_32.8  <  0.11   0.14   0.17     6  NEW
J2026+4212  2024+420  20_26_06.00  +42_12_55.9  <  0.07   0.10   0.12     6  NEW
J2026+4309  2025+429  20_26_47.96  +43_09_27.8  <  0.07   0.10   0.12     6  NEW
J2027+3612  2025+360  20_27_22.20  +36_12_14.0  <  0.12   0.25   0.51    18  NEW
J2027+3721  2025+371  20_27_23.67  +37_21_39.9  <  0.09   0.18   0.38     9  NEW
J2027+3926  2025+392  20_27_09.05  +39_26_07.0  <  0.08   0.17   0.38     9  NEW
J2027+4153  2025+417  20_27_02.42  +41_53_55.0  <  0.07   0.13   0.21     9  NEW
J2027+4154  2025+417  20_27_08.31  +41_54_13.2  <  0.07   0.10   0.12     6  NEW
J2027+4203  2025+418  20_27_31.62  +42_03_14.0  <  0.07   0.10   0.12     6  NEW
J2027+4330  2025+433  20_27_41.38  +43_30_08.3  <  0.14   0.19   0.22     3  NEW
J2028+3832  2027+383  20_28_54.11  +38_32_47.6  <  0.14   0.18   0.20     3  NEW
J2028+4136  2026+414  20_28_10.13  +41_36_31.0  <  0.07   0.10   0.12     6  NEW
J2028+4241  2026+425  20_28_10.57  +42_41_03.9  <  0.08   0.10   0.12     5  NEW
J2029+3901  2027+388  20_29_34.74  +39_01_21.9  <  0.11   0.14   0.17     6  NEW
J2029+3903  2027+388  20_29_39.52  +39_03_13.2  <  0.14   0.17   0.19     3  NEW
J2029+3901  2027+388  20_29_41.02  +39_01_48.0  <  0.14   0.17   0.18     3  NEW
J2029+3943  2027+395  20_29_46.93  +39_43_14.0  <  0.14   0.16   0.18     2  NEW
J2029+4133  2027+413  20_29_04.59  +41_33_07.7  <  0.08   0.10   0.12     6  NEW
J2029+4140  2027+415  20_29_21.51  +41_40_08.9  <  0.08   0.13   0.24     9  NEW
J2029+4145  2028+415  20_29_59.39  +41_45_27.5  <  0.07   0.10   0.11     6  NEW
J2029+4636  2027+464  20_29_18.93  +46_36_02.2  <  0.14   0.21   0.26     6  KNO
J2029+4926  2028+492  20_29_39.87  +49_26_22.1  <  0.11   0.15   0.20     5  KNO
J2030+4005  2028+399  20_30_48.43  +40_05_19.4  <  0.11   0.15   0.18     6  NEW
J2030+4136  2028+414  20_30_12.82  +41_36_35.3  <  0.07   0.09   0.11     5  NEW
J2031+3857  2029+387  20_31_25.97  +38_57_58.2  <  0.11   0.14   0.17     6  NEW
J2031+3855  2029+387  20_31_42.36  +38_55_24.9  <  0.13   0.15   0.18     5  NEW
J2031+4109  2030+409  20_31_56.23  +41_09_30.3  <  0.08   0.10   0.12     5  NEW
J2031+4201  2029+418  20_31_29.86  +42_01_45.7  <  0.14   0.18   0.22     3  NEW
J2031+4406  2029+439  20_31_15.97  +44_06_18.7  <  0.08   0.10   0.12     6  NEW
J2031+4416  2029+441  20_31_33.84  +44_16_49.4  <  0.08   0.13   0.20     8  NEW
J2032+4015  2030+400  20_32_05.14  +40_15_34.5  <  0.11   0.15   0.18     6  NEW
J2032+4057  2030+407  20_32_25.65  +40_57_28.0  <  0.08   0.17   0.42    11  NEW
J2032+4139  2031+414  20_32_51.80  +41_39_01.0  <  0.08   0.10   0.13     6  NEW
J2032+4147  2030+416  20_32_07.11  +41_47_26.7  <  0.08   0.10   0.12     5  NEW
J2032+4341  2030+435  20_32_25.80  +43_41_25.1  <  0.08   0.21   0.97    15  NEW
J2032+4405  2031+439  20_32_43.55  +44_05_45.0  <  0.08   0.12   0.19     9  NEW
J2033+4122  2032+412  20_33_55.09  +41_22_59.6  <  0.14   0.18   0.22     3  NEW
J2033+4400  2032+438  20_33_47.74  +44_00_38.9  <  0.09   0.11   0.13     6  NEW
J2034+3916  2032+390  20_34_34.31  +39_16_17.7  <  0.11   0.14   0.17     6  NEW
J2034+4057  2032+407  20_34_32.68  +40_57_03.0  <  0.15   0.19   0.24     3  NEW
J2034+4646  2033+466  20_34_59.80  +46_46_25.4  <  0.13   0.17   0.20     3  NEW
J2035+4035  2033+404  20_35_41.79  +40_35_48.9  <  0.13   0.15   0.18     5  NEW
J2035+4102  2033+408  20_35_35.97  +41_02_19.1  <  0.10   0.11   0.13     5  NEW
J2035+4113  2033+410  20_35_42.01  +41_13_26.9  <  0.09   0.11   0.13     6  NEW
J2035+4131  2033+413  20_35_36.70  +41_31_06.3  <  0.09   0.13   0.20     9  NEW
J2035+4134  2033+413  20_35_39.60  +41_34_21.9  <  0.08   0.11   0.15     6  NEW
J2035+4137  2034+414  20_35_48.28  +41_37_43.7  <  0.08   0.12   0.19     9  NEW
J2035+4314  2033+430  20_35_37.40  +43_14_19.6  <  0.08   0.10   0.11     6  NEW
J2035+4647  2033+466  20_35_04.71  +46_47_40.6  <  0.13   0.17   0.20     3  NEW
J2035+4935  2034+494  20_35_44.26  +49_35_19.9  <  0.11   0.15   0.20     6  NEW
J2036+3914  2035+390  20_36_56.37  +39_14_31.4  <  0.08   0.13   0.18    12  NEW
J2036+4038  2034+404  20_36_40.19  +40_38_30.7  <  0.11   0.14   0.16     5  NEW
J2036+4105  2034+409  20_36_10.94  +41_05_26.3  <  0.08   0.10   0.14     6  NEW
J2036+4124  2034+412  20_36_46.34  +41_24_22.1  <  0.08   0.10   0.12     6  NEW
J2036+4212  2035+420  20_36_47.88  +42_12_26.8  <  0.07   0.09   0.11     6  NEW
J2036+4301  2034+428  20_36_19.73  +43_01_09.7  <  0.08   0.12   0.20     9  NEW
J2036+4418  2034+441  20_36_31.76  +44_18_51.3  <  0.08   0.10   0.11     5  NEW
J2036+4654  2035+467  20_36_48.81  +46_54_10.4  <  0.12   0.16   0.19     3  NEW
J2037+3752  2035+377  20_37_39.84  +37_52_49.2  <  0.09   0.18   0.54    15  NEW
J2037+4247  2035+426  20_37_11.56  +42_47_48.3  <  0.08   0.10   0.12     6  NEW
J2037+4251  2036+426  20_37_55.05  +42_51_32.4  <  0.11   0.13   0.15     6  NEW
J2038+4146  2036+415  20_38_38.84  +41_46_20.1  <  0.08   0.13   0.19    12  NEW
J2038+4209  2036+419  20_38_08.81  +42_09_13.7  <  0.08   0.10   0.13     6  NEW
J2038+4230  2036+423  20_38_13.98  +42_30_03.2  <  0.08   0.10   0.13     6  NEW
J2039+4112  2038+410  20_39_54.96  +41_12_17.9  <  0.08   0.13   0.18    12  NEW
J2039+4118  2037+411  20_39_27.69  +41_18_57.2  <  0.05   0.11   0.19    12  NEW
J2039+4118  2037+411  20_39_36.09  +41_19_40.3  <  0.11   0.14   0.17     5  NEW
J2039+4141  2038+415  20_39_59.96  +41_41_03.7  <  0.07   0.09   0.11    12  NEW
J2039+4200  2038+418  20_39_59.16  +42_00_20.4  <  0.07   0.09   0.11     6  NEW
J2039+4219  2037+421  20_39_05.29  +42_19_45.4  <  0.12   0.15   0.19     6  NEW
J2040+4116  2038+410  20_40_04.01  +41_16_07.5  <  0.08   0.13   0.18    12  NEW
J2040+4209  2039+419  20_40_55.85  +42_09_20.8  <  0.08   0.10   0.11     6  NEW
J2040+4247  2038+426  20_40_36.53  +42_47_33.7  <  0.08   0.10   0.11     6  NEW
J2041+4124  2039+412  20_41_12.26  +41_24_46.3  <  0.07   0.09   0.10     6  NEW
J2041+4126  2039+412  20_41_15.22  +41_26_30.0  <  0.08   0.10   0.11     6  NEW
J2042+4220  2040+421  20_42_02.94  +42_20_01.6  <  0.08   0.10   0.11     6  NEW
J2042+4229  2040+423  20_42_28.89  +42_29_05.8  <  0.08   0.09   0.11     6  NEW
J2042+7503  2043+748  20_42_59.07  +75_03_06.2  <  0.21   0.24   0.29     3  NEW
J2042+7508  2043+749  20_42_37.93  +75_08_02.1  <  0.13   0.27   0.53     8  NEW
J2043+3423  2041+342  20_43_34.45  +34_23_16.9  <  0.14   0.18   0.21     3  KNO
J2043+4219  2042+421  20_43_51.67  +42_19_36.7  <  0.08   0.10   0.11     6  NEW
J2043+4848  2041+486  20_43_34.65  +48_48_51.3  <  0.11   0.15   0.20    11  NEW
J2044+4307  2042+429  20_44_20.37  +43_07_52.4  <  0.08   0.10   0.11     6  NEW
J2044+6649  2044+666  20_44_49.19  +66_49_02.3  <  0.27   0.52   0.98     3  NEW
J2045+4222  2044+421  20_45_56.77  +42_22_18.3  <  0.08   0.10   0.11     5  NEW
J2045+4231  2043+423  20_45_46.69  +42_31_22.5  <  0.08   0.10   0.11     5  NEW
J2045+4232  2044+423  20_45_48.36  +42_32_41.7  <  0.08   0.10   0.11     6  NEW
J2045+7625  2046+762  20_45_41.91  +76_25_11.0  <  0.20   0.23   0.27     3  NEW
J2046+4106  2044+409  20_46_21.78  +41_06_01.9  <  0.08   0.10   0.11     6  NEW
J2046+4143  2044+415  20_46_20.36  +41_43_32.4  <  0.08   0.09   0.11     6  NEW
J2046+4624  2044+462  20_46_17.52  +46_24_35.4  <  0.08   0.16   0.40    20  NEW
J2047+4136  2045+414  20_47_14.10  +41_36_38.2  <  0.08   0.10   0.11     6  NEW
J2047+4253  2045+427  20_47_02.15  +42_53_33.0  <  0.08   0.10   0.11     6  NEW
J2048+4129  2046+413  20_48_26.21  +41_29_11.9  <  0.25   0.27   0.28     2  NEW
J2048+4310  2046+429  20_48_19.52  +43_10_42.0  <  0.11   0.16   0.22     6  NEW
J2049+4212  2047+420  20_49_02.89  +42_12_03.7  <  0.12   0.20   0.26     3  NEW
J2050+3714  2048+370  20_50_50.73  +37_14_33.1  <  0.13   0.21   0.27     9  KNO
J2050+4213  2049+420  20_50_49.55  +42_13_44.2  <  0.07   0.09   0.11    12  NEW
J2050+4429  2049+443  20_50_57.17  +44_29_48.9  <  0.08   0.09   0.11     6  NEW
J2050+4429  2049+442  20_50_57.45  +44_29_09.9  <  0.08   0.09   0.11     6  NEW
J2051+4237  2049+424  20_51_06.51  +42_37_43.6  <  0.07   0.09   0.11     6  NEW
J2051+4417  2050+441  20_51_55.48  +44_17_22.6  <  0.08   0.17   0.55    20  NEW
J2051+7441  2051+745  20_51_33.73  +74_41_40.4  <  0.21   0.24   0.28     3  KNO
J2052+3635  2050+364  20_52_52.05  +36_35_35.3  <  0.12   0.19   0.24     3  KNO
J2052+4320  2051+431  20_52_52.99  +43_20_55.9  <  0.07   0.12   0.18    12  NEW
J2052+4326  2050+432  20_52_40.97  +43_26_47.4  <  0.08   0.09   0.11     6  NEW
J2052+4328  2050+432  20_52_44.51  +43_28_11.3  <  0.07   0.09   0.10     5  NEW
J2053+4334  2051+433  20_53_40.89  +43_34_01.6  <  0.08   0.09   0.11     5  NEW
J2053+4430  2051+443  20_53_42.78  +44_30_19.3  <  0.08   0.10   0.11     6  NEW
J2053+4446  2051+445  20_53_33.05  +44_46_57.1  <  0.12   0.17   0.20     3  NEW
J2053+4446  2051+445  20_53_33.05  +44_46_57.1  <  0.12   0.16   0.19     3  NEW
J2056+4940  2055+494  20_56_42.69  +49_40_05.6  <  0.11   0.15   0.19     6  NEW
J2057+3742  2055+375  20_57_10.35  +37_42_04.1  <  0.08   0.10   0.12     6  NEW
J2058+4323  2056+431  20_58_20.71  +43_23_39.5  <  0.07   0.09   0.11     6  NEW
J2058+4326  2056+432  20_58_37.26  +43_26_34.4  <  0.07   0.10   0.17     8  NEW
J2058+4505  2057+448  20_58_56.28  +45_05_10.1  <  0.13   0.42   1.11     5  NEW
J2059+3833  2057+383  20_59_45.48  +38_33_15.1  <  0.10   0.19   0.43    12  NEW
J2100+4226  2058+422  21_00_40.82  +42_26_10.9  <  0.11   0.15   0.18     3  NEW
J2100+5331  2059+533  21_00_56.26  +53_31_33.3  <  0.08   0.10   0.11     6  NEW
J2100+5432  2059+543  21_00_32.68  +54_32_39.4  <  0.08   0.29   0.98    24  NEW
J2103+4951  2102+496  21_03_44.29  +49_51_57.6  <  0.08   0.24   0.86     9  NEW
J2104+7633  2104+763  21_04_07.34  +76_33_08.0  <  0.19   0.22   0.26     3  NEW
J2104-1121  2101-115  21_04_10.82  -11_21_48.5  <  0.06   0.10   0.15    11  NEW
J2105+4941  2103+494  21_05_17.11  +49_41_02.5  <  0.08   0.10   0.11     6  NEW
J2106+4751  2104+476  21_06_18.73  +47_51_07.5  <  0.10   0.21   0.46    10  NEW
J2106+4842  2104+484  21_06_29.56  +48_42_05.5  <  0.25   0.43   0.76     3  NEW
J2107+4214  2105+420  21_06_55.17  +42_14_36.1  <  0.08   0.29   0.84    23  KNO
J2109+5012  2107+500  21_09_37.37  +50_12_54.3  <  0.10   0.18   0.48    11  NEW
J2109+5014  2107+500  21_09_36.06  +50_14_02.7  <  0.09   0.25   0.75    14  NEW
J2109+8021  2111+801  21_09_19.14  +80_21_11.4  <  0.17   0.21   0.27     3  NEW
J2111+3740  2109+374  21_11_20.04  +37_40_37.9  <  0.15   0.17   0.19     3  NEW
J2113+4012  2111+400  21_13_29.48  +40_12_51.3  <  0.26   0.47   0.87     3  KNO
J2113+5227  2112+522  21_13_47.99  +52_27_20.1  <  0.25   0.50   0.93     3  NEW
J2113+5228  2112+522  21_13_55.76  +52_28_13.7  <  0.24   0.42   0.75     3  NEW
J2114+4634  2112+463  21_14_32.87  +46_34_39.3  <  0.14   0.22   0.27     3  KNO
J2115+5337  2113+534  21_15_19.02  +53_37_45.5  <  0.24   0.39   0.68     3  NEW
J2116+0225  2114+022  21_16_50.79  +02_25_47.0  <  0.09   0.11   0.13     6  NEW
J2116+5351  2114+536  21_16_03.71  +53_51_14.1  <  0.30   0.50   0.85     3  NEW
J2116+7628  2117+762  21_16_49.40  +76_28_19.7  <  0.19   0.21   0.25     3  NEW
J2117+5431  2116+543  21_17_56.48  +54_31_32.5  <  0.14   0.22   0.28     3  KNO
J2120+5153  2119+516  21_20_44.84  +51_53_27.5  <  0.09   0.22   0.54    11  NEW
J2121+5210  2120+519  21_21_53.75  +52_10_44.3  <  0.08   0.20   0.76    20  NEW
J2123+4614  2121+460  21_23_31.82  +46_14_22.9  <  0.12   0.23   0.41    23  KNO
J2123+5452  2122+546  21_23_46.84  +54_52_44.3  <  0.18   0.31   0.52     3  NEW
J2124+5059  2122+507  21_24_29.61  +50_59_53.0  <  0.23   0.49   0.91     3  NEW
J2127+5528  2125+552  21_27_32.24  +55_28_34.5  <  0.18   0.31   0.53     3  NEW
J2128+4911  2126+489  21_28_03.84  +49_11_26.8  <  0.09   0.23   0.56    14  NEW
J2128+5436  2127+543  21_28_41.24  +54_36_34.2  <  0.08   0.19   0.47    12  NEW
J2128+5436  2127+543  21_28_41.24  +54_36_34.2  <  0.18   0.35   0.52     2  NEW
J2129+4439  2127+444  21_29_41.31  +44_39_21.9  <  0.27   0.48   0.91     3  NEW
J2130+5548  2128+555  21_30_13.21  +55_48_41.2  <  0.08   0.10   0.11     6  NEW
J2130-0102  2127-012  21_30_04.66  -01_02_41.4  <  0.09   0.11   0.13     6  NEW
J2131+5233  2130+523  21_31_50.22  +52_33_51.0  <  0.07   0.09   0.11     5  NEW
J2132+4435  2130+443  21_32_30.94  +44_35_47.4  <  0.09   0.21   0.46    12  NEW
J2132+5552  2130+556  21_32_10.21  +55_52_43.2  <  0.08   0.30   0.95    24  NEW
J2133+4747  2131+475  21_33_36.44  +47_47_32.8  <  0.07   0.09   0.11     6  NEW
J2136+522a  2134+522  21_36_26.79  +52_27_26.9  <  0.19   0.39   0.58     2  NEW
J2136+522a  2134+522  21_36_26.79  +52_27_26.9  <  0.10   0.19   0.46    10  NEW
J2138+5021  2136+501  21_38_32.35  +50_21_05.8  <  0.19   0.34   0.58     3  NEW
J2140+4411  2138+439  21_40_20.24  +44_11_03.1  <  0.12   0.15   0.18     3  NEW
J2141+5433  2139+543  21_41_27.97  +54_33_31.1  <  0.08   0.10   0.11     5  NEW
J2142+5455  2140+546  21_42_24.10  +54_55_15.1  <  0.09   0.22   0.61    15  NEW
J2142+5455  2140+546  21_42_24.10  +54_55_15.1  <  0.21   0.37   0.66     3  NEW
J2142+5455  2140+546  21_42_29.04  +54_55_13.6  <  0.08   0.21   0.57    11  NEW
J2146+5703  2144+568  21_46_25.93  +57_03_24.6  <  0.12   0.23   0.38    12  KNO
J2148+6107  2146+608  21_48_16.04  +61_07_05.7  <  0.19   0.37   0.65     3  KNO
J2152+5647  2150+565  21_52_02.20  +56_47_50.4  <  0.08   0.10   0.11     6  NEW
J2156+5801  2154+577  21_56_30.40  +58_01_43.1  <  0.08   0.21   0.67    20  NEW
J2157+6626  2155+661  21_57_03.01  +66_26_10.8  <  0.21   0.39   0.71     3  NEW
J2158+5951  2156+596  21_58_30.74  +59_51_21.4  <  0.15   0.35   0.54     2  NEW
J2159+6606  2158+658  21_59_24.81  +66_06_52.0  <  0.19   0.37   0.66     3  NEW
J2200+4848  2158+485  22_00_24.61  +48_48_20.5  <  0.26   0.48   0.89     3  NEW
J2202+0435  2159+043  22_02_00.19  +04_35_19.0  <  0.08   0.10   0.11     6  NEW
J2203+5109  2201+509  22_03_00.01  +51_09_58.9  <  0.09   0.27   1.06     8  NEW
J2208+6132  2206+613  22_08_12.13  +61_32_56.0  <  0.08   0.10   0.11     6  NEW
J2209+5158  2207+517  22_09_21.48  +51_58_01.8  <  0.13   0.23   0.34     9  KNO
J2209-2331  2206-237  22_09_20.17  -23_31_53.8  <  0.11   0.13   0.14     6  NEW
J2210+0857  2207+087  22_10_06.05  +08_57_30.3  <  0.08   0.10   0.11     6  NEW
J2212+5900  2211+587  22_12_50.87  +59_00_47.4  <  0.13   0.25   0.47    17  KNO
J2212-2518  2209-255  22_12_20.65  -25_18_28.6  <  0.11   0.13   0.14     6  NEW
J2214+1349  2212+135  22_14_38.56  +13_49_53.3  <  0.15   0.28   0.38     3  NEW
J2215+5658  2214+567  22_15_49.97  +56_58_56.0  <  0.22   0.43   0.79     3  NEW
J2215+5840  2214+584  22_15_59.64  +58_40_45.4  <  0.19   0.38   0.69     3  NEW
J2218+5604  2217+558  22_18_52.33  +56_04_04.0  <  0.29   0.60   1.20     3  NEW
J2219+5730  2218+572  22_19_55.72  +57_30_42.9  <  0.25   0.52   1.01     3  NEW
J2219+6317  2217+630  22_19_07.58  +63_17_52.7  <  0.20   0.40   0.73     3  NEW
J2220+5531  2218+552  22_20_10.15  +55_31_23.7  <  0.28   0.64   1.27     3  NEW
J2221+5846  2220+585  22_21_51.15  +58_46_13.5  <  0.08   0.27   0.93    15  NEW
J2221+6230  2219+622  22_21_37.34  +62_30_49.6  <  0.20   0.40   0.72     3  NEW
J2223-1607  2220-163  22_23_41.17  -16_07_05.1  <  0.11   0.12   0.14     6  KNO
J2225+5120  2223+510  22_25_25.49  +51_20_46.4  <  0.25   0.48   0.89     3  NEW
J2228+6136  2226+613  22_28_40.22  +61_36_30.3  <  0.20   0.44   0.82     3  NEW
J2228+6138  2226+613  22_28_38.01  +61_38_19.9  <  0.08   0.25   0.69    14  NEW
J2231+3920  2229+390  22_31_19.97  +39_20_59.5  <  0.11   0.60   1.46    12  NEW
J2231+5409  2229+539  22_31_18.80  +54_09_36.0  <  0.13   0.23   0.35     9  NEW
J2232+5828  2230+582  22_32_45.54  +58_28_20.9  <  0.08   0.25   0.82    15  NEW
J2235-1826  2233-186  22_35_56.13  -18_26_13.6  <  0.11   0.14   0.17     6  NEW
J2237+6408  2235+638  22_37_30.85  +64_08_53.8  <  0.08   0.19   0.66     9  NEW
J2240+6117  2238+610  22_40_19.95  +61_17_08.0  <  0.08   0.29   0.92    22  NEW
J2245+6537  2243+653  22_45_42.78  +65_37_14.9  <  0.18   0.37   0.65     3  NEW
J2246+6349  2244+635  22_46_14.24  +63_49_54.2  <  0.26   0.54   1.06     3  NEW
J2248+7054  2246+706  22_48_01.01  +70_54_49.0  <  0.18   0.20   0.23     3  NEW
J2248-2931  2245-297  22_48_28.43  -29_31_37.4  <  0.11   0.14   0.15     6  NEW
J2249+5955  2247+596  22_49_25.58  +59_55_57.4  <  0.20   0.48   0.90     3  NEW
J2250+7129  2248+712  22_50_33.14  +71_29_17.8  <  0.18   0.20   0.22     3  NEW
J2251+4030  2249+402  22_51_59.74  +40_30_57.7  <  0.15   0.41   0.83    12  NEW
J2252+0037  2250+003  22_52_55.77  +00_37_47.7  <  0.10   0.13   0.18     6  NEW
J2252+7043  2251+704  22_52_48.16  +70_43_15.8  <  0.18   0.20   0.22     2  KNO
J2254+5756  2252+576  22_54_53.80  +57_56_39.0  <  0.16   0.30   0.39     3  NEW
J2256+5831  2254+582  22_56_17.40  +58_31_17.5  <  0.08   0.29   1.30    15  NEW
J2256+6311  2254+629  22_56_05.74  +63_11_41.0  <  0.29   0.58   1.15     3  NEW
J2257+4154  2255+416  22_57_22.07  +41_54_16.5  <  0.11   0.14   0.16     3  KNO
J2257+6238  2255+623  22_57_04.18  +62_38_16.9  <  0.08   0.31   1.29    11  NEW
J2257-1828  2254-187  22_57_32.24  -18_28_53.9  <  0.10   0.12   0.15     6  NEW
J2258+6232  2256+622  22_58_09.10  +62_32_40.5  <  0.08   0.17   0.43    11  NEW
J2258+6325  2257+631  22_58_59.23  +63_25_28.2  <  0.27   0.63   1.26     3  NEW
J2259+4037  2256+403  22_59_04.04  +40_37_47.1  <  0.13   0.15   0.16     3  NEW
J2301+3513  2258+349  23_01_14.45  +35_13_00.6  <  0.13   0.16   0.17     3  NEW
J2302+6405  2300+638  23_02_41.31  +64_05_52.8  <  0.15   0.26   0.34     3  KNO
J2302+6534  2300+653  23_02_05.26  +65_34_14.8  <  0.08   0.34   1.94    15  NEW
J2303+5801  2300+577  23_03_05.71  +58_01_53.3  <  0.08   0.11   0.14     6  NEW
J2304+4401  2302+437  23_04_41.96  +44_01_05.5  <  0.13   0.15   0.16     3  NEW
J2305-0036  2303-008  23_05_45.64  -00_36_08.6  <  0.10   0.14   0.21     6  NEW
J2306+6016  2304+600  23_06_23.08  +60_16_16.9  <  0.08   0.22   0.53    14  NEW
J2307+1835  2305+183  23_07_57.11  +18_35_02.4  <  0.12   0.18   0.26     6  NEW
J2310+0734  2308+073  23_10_39.97  +07_34_58.9  <  0.08   0.36   0.78    12  NEW
J2311+1008  2308+098  23_11_17.87  +10_08_15.5  <  0.09   0.15   0.24     6  NEW
J2311+2526  2309+251  23_11_59.28  +25_26_04.7  <  0.20   0.20   0.20     2  NEW
J2311+2547  2308+255  23_11_22.01  +25_47_47.0  <  0.14   0.18   0.20     3  NEW
J2312+5938  2310+593  23_12_53.86  +59_38_56.6  <  0.08   0.19   0.43    11  NEW
J2313+2757  2311+276  23_13_54.88  +27_57_04.8  <  0.14   0.18   0.20     3  NEW
J2313+4712  2311+469  23_13_48.12  +47_12_15.6  <  0.13   0.15   0.16     2  NEW
J2314-2155  2311-222  23_14_36.92  -21_55_58.9  <  0.10   0.12   0.14     6  NEW
J2315+1027  2313+101  23_15_32.54  +10_27_03.4  <  0.08   0.35   0.77    12  NEW
J2315+6009  2313+598  23_15_50.50  +60_09_23.4  <  0.10   0.20   0.41    10  NEW
J2316+0221  2313+020  23_16_07.66  +02_21_19.5  <  0.08   0.35   0.82    11  NEW
J2316+6002  2313+597  23_16_06.75  +60_02_24.6  <  0.08   0.29   1.23    12  NEW
J2317+3952  2315+396  23_17_48.36  +39_52_28.1  <  0.13   0.15   0.16     3  NEW
J2319+2828  2317+282  23_19_51.47  +28_28_28.3  <  0.14   0.17   0.19     3  NEW
J2319+6128  2317+612  23_19_45.27  +61_28_40.6  <  0.08   0.18   0.41    12  NEW
J2320+6111  2318+609  23_20_41.23  +61_11_43.3  <  0.22   0.53   1.02     3  NEW
J2320+6113  2318+609  23_20_48.43  +61_13_33.4  <  0.22   0.54   1.05     3  NEW
J2321+4623  2319+461  23_21_39.24  +46_23_09.3  <  0.13   0.15   0.16     2  NEW
J2323+2735  2321+273  23_23_42.49  +27_35_20.6  <  0.14   0.17   0.19     3  NEW
J2325+3957  2322+396  23_25_17.86  +39_57_36.4  <  0.16   0.16   0.16     2  NEW
J2325+4232  2323+422  23_25_53.93  +42_32_05.2  <  0.09   0.36   0.75    12  NEW
J2325+4806  2323+478  23_25_44.91  +48_06_25.2  <  0.13   0.15   0.16     3  KNO
J2325+7917  2323+790  23_25_03.07  +79_17_15.4  <  0.17   0.22   0.28     3  NEW
J2326+4048  2324+405  23_26_55.78  +40_48_10.7  <  0.13   0.15   0.16     3  NEW
J2326+8008  2324+798  23_26_28.36  +80_08_13.3  <  0.17   0.21   0.27     3  NEW
J2327+2535  2324+253  23_27_12.34  +25_35_40.4  <  0.14   0.17   0.19     2  NEW
J2327+2715  2325+269  23_27_57.24  +27_15_56.3  <  0.13   0.16   0.18     3  NEW
J2332+4030  2330+402  23_32_52.90  +40_30_37.2  <  0.11   0.18   0.22     3  NEW
J2332-1423  2329-146  23_32_31.61  -14_23_18.8  <  0.16   0.24   0.30     3  NEW
J2333+3901  2330+387  23_33_02.53  +39_01_12.0  <  0.12   0.18   0.22     3  KNO
J2335+6452  2333+645  23_35_30.81  +64_52_27.5  <  0.15   0.35   0.97    12  NEW
J2340+6110  2338+608  23_40_51.94  +61_10_28.5  <  0.09   0.27   1.13     9  NEW
J2342+4242  2339+424  23_42_03.19  +42_42_36.0  <  0.11   0.17   0.21     3  NEW
J2342-0322  2340-036  23_42_56.68  -03_22_26.3  <  0.15   0.20   0.25     2  NEW
J2343+6626  2341+661  23_43_26.78  +66_26_07.2  <  0.09   0.22   0.98    15  NEW
J2344+2952  2341+295  23_44_22.55  +29_52_20.7  <  0.13   0.16   0.17     3  KNO
J2344+7734  2342+772  23_44_41.12  +77_34_02.7  <  0.25   0.42   0.75     3  NEW
J2345+2942  2342+294  23_45_04.13  +29_42_45.3  <  0.18   0.21   0.22     3  NEW
J2346+3011  2344+299  23_46_46.25  +30_11_59.2  <  0.11   0.15   0.17     3  KNO
J2348+0625  2345+061  23_48_31.81  +06_25_00.2  <  0.25   0.26   0.27     2  NEW
J2348+5043  2346+504  23_48_36.05  +50_43_32.7  <  0.11   0.18   0.22     3  NEW
J2348+5757  2345+576  23_48_10.05  +57_57_41.3  <  0.09   0.11   0.15     6  NEW
J2349+4535  2346+453  23_49_21.03  +45_35_40.4  <  0.11   0.18   0.23     3  NEW
J2351+2820  2349+280  23_51_57.72  +28_20_30.8  <  0.11   0.15   0.18     3  NEW
J2351-0109  2349-014  23_51_56.21  -01_09_16.3  <  0.08   0.38   0.84    12  NEW
J2352+0600  2350+057  23_52_54.66  +06_00_33.0  <  0.15   0.17   0.18     3  NEW
J2352+6028  2350+601  23_52_57.71  +60_28_31.2  <  0.22   0.57   1.12     3  NEW
J2353+6027  2350+601  23_53_08.79  +60_27_43.5  <  0.23   0.60   1.18     3  NEW
J2354-0405  2352-043  23_54_51.68  -04_05_03.0  <  0.15   0.23   0.28     3  NEW
J2355+1541  2353+154  23_55_53.55  +15_41_26.5  <  0.14   0.17   0.19     3  NEW
J2355+2835  2353+283  23_55_54.04  +28_35_56.4  <  0.11   0.15   0.18     3  NEW
J2355+4950  2352+495  23_55_09.45  +49_50_08.3  <  0.11   0.19   0.25     3  KNO
J2357+4726  2355+471  23_57_35.48  +47_26_54.2  <  0.11   0.26   0.35     3  NEW
J2358+4921  2355+490  23_58_09.90  +49_21_45.4  <  0.11   0.34   0.47     3  NEW
J2358+6214  2356+619  23_58_40.71  +62_14_11.5  <  0.12   0.19   0.26    12  NEW

